Harmonic Radar with Adaptively Phase-Coherent Auxiliary Transmitters

In harmonic radar (HR), the radio frequency transmitter illuminates a nonlinear target (the tag), causing the return signal to consist of harmonics at multiples of the transmitted carrier frequency. Of them, the second harmonic is usually the strongest and the one to which the receiver is tuned. This frequency difference distinguishes the tag reflection from environmental clutter, which remains at the uplink (transmitter to tag) frequency. However, the passive nature of HR tags severely limits the reflected power, and therefore the range of the downlink (tag to receiver) path. We propose to increase the range and/or signal to noise ratio (SNR) by novel restructuring at the physical and signal levels. For this, we accompany the original transmitter with auxiliary transmitters able to send simple tones that are synchronized to arrive at the tag in phase, and we design the receiver to detect an intermodulation component. The resulting range and SNR are much greater than those of the original, conventional HR system, and greater even than if the original system were to transmit with power equal to the aggregate power of our new system. Achieving mutually coherent, i.e., in phase, arrival of the tones at the tag is the focus of the present paper. We provide a system framework that models the tag and the uplink and downlink, then present the adaptive phase coherence algorithm and analyze the probabilistic growth of the output signal power. We also account for the effects of frequency shifts due to transmitter mobility and the frequency offset errors in the transmitter local oscillators.

==> changelog.txt <==


 Changelog history of the IEEEtran LaTeX class.
 2015/08/26
 by Michael Shell (MDS)
 http://www.michaelshell.org/


 2015/08/26 V1.8b (MDS) changes:

 1) Added new comsoc mode for the IEEE Communications Society.
    This mode (at present) only invokes the use of the newtxmath math fonts.
 
 2) Revised IEEEeqnarray column specifications to work with active " 
    (or other punctuation catcode changes) as with babel under the
    german or ngerman language modes. 
    Thanks to Stefan M. Moser for reporting this problem.

 3) Added \indexspace and other index related macros as newer versions of
    article.cls now do. These macros are needed to avoid an error when
    using the glossaries package.
    Thanks to Sebastian Nyberg for suggesting this change.

 4) Fixed odd/even page header font bug under compsoc mode and
    other page style code improvements.
    Thanks to Marco Paolieri for reporting this problem.

 5) Added hooks to allow for easy control of spacing above title.

 6) Added the \IEEEnoauxwrite command.
    Thanks to Sudarshan Mukherjee for suggesting this feature.


 2014/09/17 V1.8a (MDS) changes:

 1) Extensive rework of the compsoc mode to comply with the latest standards
    of the IEEE Computer Society.

 2) Internal code improvements for page setup and command argument
    processing.

 3) Fixed abstract, index terms and diamond line for compsoc technotes.
    Thanks to Dimitris Schinianakis for reporting this problem.

 4) New cspaper option to support the special trim paper size
    (7.875in x 10.75in) used in actual Computer Society journals. For
    compsoc journal mode, typesetting will not be altered by the use of this
    option.

 5) New \IEEEraisesectionheading{} command to provide for the special raised
    first section heading of Computer Society journal papers.

 6) Increased \clubpenalty, \widowpenalty, \displaywidowpenalty to
    discourage paragraph breaks at the first and last lines.
    Thanks to Dirk Beyer for suggesting this change.

 7) Added lines per column console message.


*******
 2012/12/27 V1.8 (MDS) changes:: 

 1) New transmag class option to support the IEEE Transactions on Magnetics
    format. Thanks to Wei Yingkang, Sangmin Suh and Benjamin Gaussens
    for suggestions and beta testing.

 2) The \IEEEcompsoctitleabstractindextext and 
    \IEEEdisplaynotcompsoctitleabstractindextext
    commands have been deprecated in favor of their
    \IEEEtitleabstractindextext and \IEEEdisplaynontitleabstractindextext
    (observe that the "not" has changed to "non") equivalents. This change
    generalizes and decouples them from compsoc mode because the new
    transmag mode also uses them now.

 3) Added new *-forms of \IEEEyesnumber*, \IEEEnonumber*, \IEEEyessubnumber*,
    and \IEEEnosubnumber* (the non-star form of the latter is also new) which
    persist across IEEEeqnarray lines until countermanded. To provide for
    continued subequations across instances of IEEEeqnarrays as well as for
    subequations that follow a main equation (e.g., 14, 14a, 14b ...)
    \IEEEyessubnumber no longer automatically increments the equation number
    on it's first invocation of a subequation group. Invoke both
    \IEEEyesnumber\IEEEyessubnumber together to start a new
    equation/subequation group.
 
 4) Hyperref links now work with IEEEeqnarray equations.
    Thanks to Stefan M. Moser for reporting this problem.

 5) Fixed \markboth so that it does not cause an error with babel.sty.
    Thanks to Frank Meier for suggesting this change.

 6) Change all instances of ~ to \nobreakspace to avoid
    
    ! Argument of \language@active@arg~ has an extra }
    
    figure caption error with bable.sty under spanish. Thanks to
    Manuel Olivares and Javier Bezos for suggesting this change.

 7) Allow line breaks within long theorem names.
    Thanks to Miquel Payaro for suggesting this change.

 8) Revised \IEEEeqnarraymulticol{} to allow inner alignments without
    requiring extra containing braces to prevent an incomplete \ifx error.
    Thanks to Stefan M. Moser and Auke van der Valk for reporting this
    problem.

 9) Revised spacing at top of top figures and tables to better
    align with the top main text lines as IEEE does in its journals. 
    Thanks to Dirk Beyer for reporting this issue and beta testing.

10) Removed support for legacy IED list commands, legacy QED and proof
    commands and the legacy biography and biographynophoto environments.
    IEEEtran no longer defines or references \labelindent so as to
    avoid namespace problems with list packages that define it.
    Thanks to Sven Köhler for reporting the problem with enumitem.sty.


*******
 2007/03/05 V1.7a (MDS) changes:

 1) Corrected problem of unwanted two column peer review title page format.
    Thanks to Virgilio Rodriguez for reporting this bug.

 2) "depreciated" -> "deprecated". Thanks to Virgilio Rodriguez for
    suggesting this change.



*******
 2007/01/11 V1.7 (MDS) changes:

 1) New class option compsoc to support the IEEE Computer Society format.

 2) New class option captionsoff disables the display of figure/table
    captions. endfloat.sty is now mentioned in the docs. Thanks to Geoff
    Walker for suggesting these changes.

 3) Fixed compatibility issues with subfig.sty and caption.sty. Thanks to
    Steven Douglas Cochran and Axel Sommerfeldt for suggesting this change.

 4) New \CLASSINPUT, \CLASSOPTION and \CLASSINFO interface allows for more
    user control and conditional compilation.

 5) \ifcenterfigcaptions (\centerfigcaptionstrue, \centerfigcaptionsfalse),
    \CMPARstart and \overrideIEEEmargins have been removed and no are
    longer supported. The effect of \overrideIEEEmargins can be mimicked
    via the more general \CLASSINPUT interface:
    % US letter paper:
    \newcommand{\CLASSINPUTinnersidemargin}{0.775in}
    \newcommand{\CLASSINPUToutersidemargin}{0.585in}
    % A4 paper:
    \newcommand{\CLASSINPUTinnersidemargin}{17mm}
    \newcommand{\CLASSINPUToutersidemargin}{11.647mm}

 6) Several commands and environments have been deprecated in favor of
    replacements with IEEE prefixes to better avoid potential future name
    clashes with other packages. Legacy code retained to allow the use of
    the obsolete forms (for now), but with a warning message to the console
    during compilation:
    \IEEEauthorblockA, \IEEEauthorblockN, \IEEEauthorrefmark,
    \IEEEbiography, \IEEEbiographynophoto, \IEEEkeywords, \IEEEPARstart,
    \IEEEproof, \IEEEpubid, \IEEEpubidadjcol, \IEEEQED, \IEEEQEDclosed,
    \IEEEQEDopen, \IEEEspecialpapernotice. IEEEtran.cls now redefines
    \proof in way to avoid problems with the amsthm.sty package.
    For IED lists:
    \IEEEiedlabeljustifyc, \IEEEiedlabeljustifyl, \IEEEiedlabeljustifyr,
    \IEEEnocalcleftmargin, \IEEElabelindent, \IEEEsetlabelwidth,
    \IEEEusemathlabelsep

 7) These commands/lengths now require the IEEE prefix and do not have
    legacy support: \IEEEnormaljot.
    For IED lists: \ifIEEEnocalcleftmargin, \ifIEEEnolabelindentfactor,
    \IEEEiedlistdecl, \IEEElabelindentfactor

 8) \normalsizebaselineskip skip replaced by
    \CLASSINFOnormalsizebaselineskip (nonrubber dimen) length.
    Also, new \CLASSINFOnormalsizeunitybaselineskip (nonrubber dimen)
    provided.

 9) Now defaults to using Alpha numbering rather than Roman for appendices
    numbering. This is because Alpha numbering is more common and avoids
    problems with theorem numbering. \ifuseRomanappendices
    (\useRomanappendicestrue, \useRomanappendicesfalse) is no longer
    supported. Instead, use the new class option romanappendices if Roman
    appendices numbering is desired. Thanks to Leonid Mirkin for reporting
    the problem with theorems in appendices and suggesting changes.

10) Improved paper size setting code for pdflatex.

11) Better handling of theorem numbering when using the section counter
    within the appendix(cies). Thanks to Leonid Mirkin for suggesting
    this change.

12) Fixed bug that caused equations at the end of theorems to be too
    close to the line below them.

13) Provided hook to conference mode console notice and changed notice to
    better support conferences that use A4 paper. Thanks to Volker Kuhlmann
    for suggesting this change.

14) \IEEEauthorrefmark made robust to allow it to be used in \thanks
    without a leading \protect

15) Improved \textunderscore to provide a much better fake _ when used with
    OT1 encoding. Under OT1, detect use of pcr or cmtt \ttfamily and use
    available true _ glyph for those two typewriter fonts.

16) Revised internal \@sect command to be more robust for users who employ
    modified section heading formats. Thanks to Zarko F. Cucej for
    suggesting this change.

17) Improved \thesubsubsection definition to prevent breaks at the hyphen.
    Thanks to Moritz Borgmann for suggesting this change. Thanks to
    Dan Luecking and Heiko Oberdiek for explaining some of the various
    alternatives and techniques to fix it.

18) No longer provide \NAT@parse hack to get cite.sty to play (somewhat)
    with hyperref.sty as this is already included in cite.sty version
    4.0 (2003-05-27) and later.

19) At the beginning of document, set the default style of url.sty to be
    the same as the current text font - as is done in IEEE journals.

20) Corrected excessive line spacing in journal table captions. Thanks to
    Moritz Borgmann for suggesting this change.

21) Corrected \thesubsubsection to use the "I-A1" format IEEE uses rather
    than "I-A.1" as was done before. Ditto for \theparagraph. Thanks to
    Moritz Borgmann for suggesting this change.

22) Enclose papersize specials within \AtBeginDvi in case someone wants
    to make a format with IEEEtran. Thanks to Moritz Borgmann for
    suggesting this change.

23) Eliminated the small space after abstract and keywords dash as IEEE
    now does. Thanks to Moritz Borgmann for suggesting this change.

24) IEEEkeywords is no longer locked out in conference mode

25) Increase defaults of \binoppenalty and \relpenalty to discourage
    breaks within equations. Thanks to Moritz Borgmann for suggesting
    this change.

26) Support optional argument for IEEEproof. Thanks to Ingo Steinwart for
    suggesting this change. Also, start a new \par with \IEEEproof.

27) Add support for an optional argument to \bstctlcite.

28) Changed \topfraction and \dbltopfraction from 1.0 to 0.9. Thanks to
    Donald Arseneau for suggesting this change.


*******
 2005/09/13 V1.6c (MDS) changes:

 1) Changed endfigure/endfloat definitions so as not to cause problems with
    preview-LaTeX and other packages. Thanks to Stephan Heuel and David
    Kastrup for reporting this problem.



*******
 2002/11/18 V1.6b (MDS) changes:

 1) Fixed problem with figure captions when using hyperref. Thanks to 
    Leandro Barajas and Michael Bassetti for reporting this bug.

 2) Provide a fake nabib command \NAT@parse so that hyperref will not
    interfere with the operation of cite.sty. However, as a result citation
    numbers will not be hyperlinked. Also, natbib will not be able to work
    with IEEEtran. However, this is perhaps the best solution until
    cite.sty and hyperref.sty are able to co-exist with each other.
    It easy enough to override the fake command via:
    \makeatletter
    \let\NAT@parse\undefined
    \makeatother

 3) Revised font selection method so as not to have problems when used
    with setspace.sty. Thanks to Zhang Yan for reporting this bug.

 4) Added \special to feed papersize to dvips. Thanks to Moritz Borgmann 
    for suggesting this feature.

 5) In addition to the IEEE IED lists, the original IED style list
    environments (as is done in article.cls) are now provided as
    LaTeXitemize, LaTeXenumerate, and LaTeXdescription. Also, users can
    now redefine \makelabel within IEEE IED list controls. There may be
    some use for this in specialized applications. Thanks to Eli Barzilay
    for suggesting this feature.

 6) \table* now defaults to \footnotesize text like \table.

 7) The draft modes now no longer force a pagebreak after the title.
    Thanks to Christian Peel for suggesting this change.

 8) New draftclsnofoot mode is like draftcls, but does not display the
    date and the word "DRAFT" at the foot of the page. Thanks to
    Christian Peel for suggesting this feature.

 9) New peerreview and peerreviewca modes with \IEEEpeerreviewmaketitle
    command allows for a "cover" titlepage for anonymous peer review.
    Except for the cover titlepage, peerreview is much like journal mode.
    peerreviewca is like peerreview, but allows the author names to be
    entered and formatted as under conference mode so that author
    affiliations and contact information can be easily seen on the cover
    page. Thanks to Eric Benedict for suggesting this feature.



*******
 2002/08/13 V1.6 (MDS) changes:
 
 1) Added conference mode via conference option. Defaults to the
    traditional journal mode. e.g., \documentclass[conference]{IEEEtran}
 
 2) Added support for A4 paper via new a4paper option. Pdflatex's paper
    size lengths are now automatically set to the proper paper size being
    used.
 
 3) Revised margins again. Page text is now horizontally centered.
    Conference mode increases the top and bottom margins with the bottom
    margin being slightly larger. For A4 paper, the top margin and text
    typesetting will not change from those of US letter paper, but the side
    margins will be smaller and the bottom margin will be larger than that
    of US letter. All per IEEE specs.

 4) Fixed footnote line spacing anomaly in draft mode. 
    Thanks to Alberto Rodriguez for reporting this bug.
    
    Also, slightly revised footnote and \thanks note spacing.
    Set \interfootnotelinepenalty=10000 to prevent LaTeX
    from breaking footnotes across multiple pages or columns.

 5) Fixed bug that caused overwritten photo areas and sometimes anomalous
    spacing when a new paragraph was started within a biography. Also,
    the presence of \par's, new lines or spaces at the beginning of
    abstract, keywords, biography, or biographynophoto will no longer
    affect the first word spacing.
    Thanks to Eric Durant for reporting this bug.
    
    The biography environment now does a better job in preventing
    a biography photo area from being broken across pages or columns.

 6) Fixed whitespace between \cite entries bug. i.e.,
    both \cite{einstein24, knuth84} and \cite{einstein24,knuth84}
    are now valid. \cite is now a robust command as it should be.
    IEEEtran now no longer defines the old non-standard \shortcite or 
    \citename.
    
    The base IEEEtran.cls does not sort citation numbers or produce ranges
    for three or more consecutive numbers. However, V1.6 of IEEEtran.cls 
    now pre-defines the following format control macros to facilitate easy
    use with Donald Arseneau's cite.sty package (tested with cite.sty V3.9):  

    \def\citepunct{], [}
    \def\citedash{]--[}
    
    cite.sty is standard on most LaTeX sytems and can be obtained from
    www.ctan.org. Thanks to Donald Arseneau for creating cite.sty,
    providing the required format arguments to produce the IEEE style
    and designing a cite interface capable of handling the IEEE citation
    style.
    
    Note: Historically, IEEE has wanted authors to "hardcode" symbolics.
    (i.e., replace all \cite{} with fixed [x]). However, it now seems that
    most electronic manuscript submissions to IEEE are in .pdf format, and 
    as such, do not require the LaTeX document reference numbers to be hard
    coded. If an author is required to submit actual LaTeX files, I do
    recommend that the bibliography file (.bbl) be copied into the .tex
    document and the \bibliographystyle{} and \bibliography{} commands be
    commented out so that the .tex file does not depend on (potentially
    lengthy and/or confidential) external bibliography database files

 7) Adjusted some spacing parameters. The spacing above and below equations
    has been revised (to a typical IEEE value). \jot now has a decent value.
    The title text is now exactly 24pt. (On a related note, \fontsubfuzz has
    been increased to 0.9pt to prevent annoying font substitution warnings
    when using the Computer Modern fonts that use the 24.88pt size.)
    In V1.6, \small is now 8.5pt in 9pt docs because \footnotesize is 8pt.
    For 9pt docs, you should probably go ahead and use \footnotesize when
    you need text a little smaller than \normalsize.
    The interword spacing has been adjusted to be extremely close to that
    which IEEE uses. You can use a new class option, nofonttune, if you need
    to disable the adjusting of the interword spacing. This adjustment and
    an increase to \hyphenpenalty have greatly reduced the amount of
    hyphenation in a typical paper.
       The baselineskip for the normalsize fonts has been tweaked to reduce
    underfull vboxes on journal paper columns with only paragraphs. 
    Conference mode does the same thing but by also tweaking the \textheight
    slightly off 9.25in (IEEE spec) to ensure an integer number of lines per
    page. Draft (also draftcls) mode has also been revised to reduce
    underfull vbox warnings. However, draft mode can still produce underfull
    vboxes (a direct result of the increase in line spacing and margins) if:
    A non-normalsize font occupies an entire column (abstract and index
    terms take up a whole column by themselves); or the beginning of a
    section occurs near the end of a column and cannot be squeezed into the
    bottom, etc. This is normal as draft mode's liberal spacings cannot
    guarantee perfect formatting.

 8) New biographynophoto environment for biographies without photos.
    Usage: 
    
    \begin{biographynophoto}{author name}
    biography text here 
    \end{biographynophoto}
    
 9) Fixed bug that produced multiple table of contents entries for papers
    with more than one biography. Also, biography now works better with
    hyperref.
 
10) New \sublargesize font size command provides for 11pt text in a 10pt
    document. (Needed for things like author names.) For documents not
    using 10pt normal size text, \sublargesize is currently identical 
    to \large.

11) New \IEEEmembership command to provide correct font to indicate IEEE
    membership for journal papers.

12) Fixed author name line overflow problem when in journal mode. This
    problem had been introduced in V1.5 in my rush to get \and to work for
    conferences. \and is unneeded (and invalid) in journal mode. For 
    conference mode, \and will work as expected and features an optional
    spacing argument. i.e., \and[\hspace{5ex}] 
    \and will default (recommended) to using \hfill which will result in
    equal spacing between author blocks.
 
13) New \authorblockN, \authorblockA and \authorrefmark commands to 
    facilitate easy formatting of author names, affiliations and cross
    reference symbols, respectively, when in conference mode. These 
    three commands are to be used only for conference papers.
    In conference mode, \author text is placed within a modified tabular
    environment (somewhat like article.cls). So, within \author in
    conference mode, you should not try to enclose multiple \\ within an
    environment or command (other than the argument braces of
    \authorblockX{}). For example:
    
    \author{\authorblockN{{John Doe \\ Jane Doe}}} % WRONG!
    
    will generate an error. 
  
    Note that font size/attribute changes will now persists across \\
    within \author. (But, not across author blocks nor across \and.)
    However, with the new commands, there should be no need to alter any
    font attributes within \author. All text sizing and spacing within 
    \author{} and the author block commands is per IEEE specs for both 
    conference and journal modes. (In conference mode, the author names
    are only very slightly larger than the affiliations which are in normal
    size.) For specialized applications you can alter the justification of
    author lines by placing \hfill at the beginning or at the end of a line.
    The interline spacing within \author is determined by the font
    attributes that are in effect at the end of each line within author.
 
14) Because the titles and author name blocks use different font
    sizes/styles from the main text, it was possible that two column papers
    with titles that span both columns (standard journal and conference
    papers, but not technotes) with certain numbers of lines for the title
    and authors' name/affiliations can cause underfull vbox problems
    (paragraphs with large spacings between them) in the second column of
    the main text on the title page - if there were no new sections,
    equations or figures in this column (they would provide some needed
    rubber spacing). The use of things like special paper notices and
    publisher ID marks also affected this issue. The problem could not
    happen in the first column because the first column has a rubber length
    around the heading of the first section. Furthermore, problems seldom
    occurred on pages after the first as the margins had been chosen not to
    cause it with the popular font sizes. Rubber lengths after the author
    names would not fix this problem.
       Auto-calculating a "good" spacing after the title is a tad difficult
    to do in LaTeX. However, I am pleased to report that V1.6 has this new
    capability - "dynamically determined title spacing". IEEEtran will now
    measure the height of all the title and author text in \maketitle
    and then calculate a rigid (non-rubber) spacer to follow that meets
    IEEE specs and also produces a \textheight on the title page that
    ensures an integer number of normalsized lines on the rest of the page.
    Single column  papers, and two column papers with the title entirely in
    column one (technotes) do not need dynamic rigid spacing and therefore
    use standard rubber spacers.
    
    Note: This problem can still crop up if you use floats that span both
    columns (i.e., figure*). It has been a decade+ long limitation with
    LaTeX that the stretchable portion of \dbltextfloatsep is ignored. 
    If you get a problem with underful vbox warnings and paragraphs that
    "are pulled apart" on page with a float that spans both columns, tweak
    the space between the figure and the main text a little:
    
    \vskip 5pt
    \end{figure*}
    
    If you can't find a value that fixes both columns, you are going to
    have to put a rubber spacer somewhere in one or both of the columns.
15) Because of change #14 above, those of you using \pubid will, as of V1.6,
    have to place it *before* \maketitle in order for it have the intended 
    affect. The dynamic spacer algorithm must see if you are using \pubid
    when \maketitle is called. \pubidadjcol works as before except that it
    now has additional logic to prevent it from doing anything if \pubid
    was never called.
    
16) In some unusual, non-standard circumstances, an author may desire to
    alter the spacing after the title area or put some unusual text above
    the main text. For instance, to stop a bad break when a new section
    occurs right at the start of the second page. This is difficult to do
    when the title spans both columns of two column text since LaTeX treats
    such title text as a type of float. A new command,
    \IEEEaftertitletext{}, gives access to the end of that produced by
    \maketitle. The types of things that can go into \IEEEaftertitletext
    are the same as those into \twocolumn[] - no \par, but \\ are OK. There
    is no restriction on the range of spacings that can be used. e.g.,
    \IEEEaftertitletext{\vspace{-100pt}} will push the main text well into
    the title and \IEEEaftertitletext{\vspace{100pt}} will push it far down
    the page. You will have complete control. If used, place
    \IEEEaftertitletext{} before \maketitle like \title and \author.
    IEEEtran's dynamic title spacing intentionally does not take into
    consideration the contents of \IEEEaftertitletext{} when determining
    the spacer after the title area (otherwise it would try to second
    guess you), so the user will have manually adjust the height of the
    contents in \IEEEaftertitletext{} if the problem discussed in #14 above
    should develop. A safe bet is to keep the height of contents of
    \IEEEaftertitletext{} to integer multiples of \baselineskip, e.g.,
    \IEEEaftertitletext{\vspace{-1\baselineskip}} 
    
    Because it can result in an IEEE nonstandard format, the use of
    \IEEEaftertitletext{} is discouraged. Possible uses include (1) the use
    of IEEEtran for non-IEEE work with different title spacing requirements,
    or (2) as an emergency manual override if a problem should develop in 
    IEEEtran's automatic spacing algorithm.
 
17) completely rewritten \PARstart to:
    a. no longer have problems when the user begins an environment
       within the paragraph that uses \PARstart.
    b. auto-detect and use the current font family
    c. revise handling of the space at the end of the first word so that
       interword glue will now work as normal.
    d. produce correctly aligned edges for the (two) indented lines.

    Because the current font family is now auto-detected, there is no
    longer any need for \CMPARstart - it is now the same as \PARstart.
   
18) There is now a new "open box" Q.E.D. symbol (\QEDopen) as well as the
    original default (\QED) closed one (\QEDclosed). Some journals use
    the open form. To make \proof use the open form, just do:
    \renewcommand{\QED}{\QEDopen}

19) Additional \typeout{} notices added to warn the user when unusual 
    settings/commands are detected or as reminders to avoid common errors
    when in conference mode.

20) IEEEtran now provides \abovecaptionskip and \belowcaptionskip skip
    registers because article class provides them and some packages
    may error if they are missing. However, IEEEtran only uses 
    \abovecaptionskip for actual caption spacing.

21) Fixed bug that prevented users from redefining the section headings
    to use arabic digits. Thanks to Richardt H. Wilkinson for reporting
    this bug.

22) Code cleaned up to be more efficient with the use of TeX registers;
    removed some old LaTeX 2.09 code; revised option processing to 
    LaTeX2e standard; eliminated unwanted "phantom" spaces in some
    environments.

23) Added new \IEEEeqnarray, \IEEEeqnarraybox, \IEEEeqnarrayboxm and 
    \IEEEeqnarrayboxt environments to provide superior alternatives to the
    standard LaTeX \eqnarray, \array and \tabular. Additional new support
    commands include \IEEEeqnarraydecl, \IEEEeqnarrayboxdecl,
    \IEEEeqnarraymathstyle, \IEEEeqnarraytextstyle, \yesnumber.
    \IEEEnonumber, \IEEEyesnumber, \IEEEyessubnumber, \IEEEeqnarraynumspace,
    \IEEEeqnarraymulticol, \IEEEeqnarrayomit, \IEEEeqnarraydefcol,
    \IEEEeqnarraydefcolsep, \IEEEeqnarrayseprow, \IEEEeqnarrayseprowcut,
    \IEEEeqnarrayrulerow, \IEEEeqnarraydblrulerowcut,
    \IEEEeqnarraystrutmode, \IEEEeqnarraystrutsize,
    \IEEEeqnarraystrutsizeadd, \IEEEvisiblestrutstrue,
    \IEEEvisiblestrutsfalse and \IEEEstrut.
    These are documented in the user's guide.
    
24) V1.6 changed back to using () around theorem names (which are also now
    in italics) as this is what IEEE is using now. Thanks to Christian Peel
    for reporting this. Also, when section numbers are used as the first
    part of theorem numbers, display them in arabic, not Roman.
    
25) New \IEEEtriggeratref{X} command allows a page break to be triggered
    just before the given reference number "X". This is most useful when
    balancing the columns on the last page and a \newpage between references
    is desired. \IEEEtriggercmd{X} allows a different command to be executed
    at trigger.



*******
 2001/07/26 V1.5 (MDS) changes:


 1) Fixed \and within \author bug: (! Misplaced \crcr. \endtabular ->\crcr)
    Thanks to Rainer Dorsch for discovering and reporting that \and 
    did not work.
    
 2) Fixed the biography environment so that if a biography's text is shorter
    than the area allocated for the photo, a collision with the next
    biography does not occur. You can now put real graphics (using the
    graphicx package) into the biography photo box with a new optional 
    argument of the biography command! For example:
    
    \begin{biography}[{\includegraphics[width=1in,height=1.25in,clip,
                      keepaspectratio]{./tux.eps}}]{Linux Penguin}
    
    will use the specified graphic as the author's photo. The photo area is
    exactly 1in wide by 1.25in high - as is done in IEEE Transactions. Try
    to keep the same 4:5 aspect ratio if scanning/cropping your photos. 
    Note the need for the extra set of enclosing braces around the
    \includegraphics. Without it, The LaTeX parser may get confused when it
    sees the \includegraphics's brackets within the biography's optional
    argument. Due to the length of the \includegraphics command, you may
    wish to define your own shorthand form of it. I have not done so with
    IEEEtran to prevent dependence on the graphicx package. If you do not
    use the optional argument, or leave it empty, a standard frame box
    with the words "Place Photo Here" will be used. If you want the space
    to remain completely empty, you can do:
    
    \begin{biography}[\mbox{}]{The Invisible Man} 
    
    The interface to biography's optional argument is into a
    1in X 1.25in minipage in which the argument text is centered both 
    horizontally and vertically:
    
    \begin{minipage}[b][1.25in][c]{1in}%
    \centering
    #1%
    \end{minipage}
    
    Within the biography environment, \unitlength is set to 1in.
    With this in mind, you can even design your own custom frameboxes.
    For instance:
    
    \begin{biography}[\framebox(1,1.25){\parbox[][\height
                     ][c]{0.9in}{\centering PLACE\\ PHOTO\\
                                  HERE}}]{Author Name}
    
    will yield the same type of result as the default photo box.
    
    Thanks to Herbert Voss for discovering the collision bug, suggesting
    the ability to handle graphics and providing some prototype code.



*******
 2001/03/15 V1.4 (MDS) changes:


 1) New "draftcls" and "final" options have been added.
    Thanks to Dragan Cvetkovic for suggesting an option like draftcls.
    
 2) Documentation changes to reflect the fact that this IEEEtran.cls 
    is no longer beta test.

 3) Slightly revised caption sizes. Figure and table captions are now 
    in \footnotesize, not \small as before.

 4) Allow user to control figure caption justification. IEEEtran.cls 
    normally defaults to left justified as is done in Transactions.
    However, for conferences, you may wish to issue the command:
    \centerfigcaptionstrue
    in the preamble. Short (less than one line long) figure captions
    will then be centered. Multi-line figure captions will always be 
    properly left justified. V1.6: This is already done for you when
    using the conference mode.



*******
 2001/01/18 V1.3 
 Michael Shell (MDS) made extensive changes and additions:


 BUGS FIXED (and many others too numerous to mention!):
 1) Fixed improper alignment with itemized, enumerated and
    description lists. Added new controls to these three
    environments so that it is easy to get the alignment IEEE
    uses. Furthermore, the itemize, enumerate and description lists
    no longer force a new paragraph to begin at the end the list
    (\par). (Sometimes lists are used within paragraphs.) 
 
 2) JVH's fixes now allow things like $\mathbf{N}(0,P(0))$
    to work properly without needing the extra braces:
    ${\mathbf{N}}(0,P(0))$. There is no longer any dependence
    on the "rawfonts" and "oldlfont" packages. Thanks Juergen! 
 
 3) Fixed underfull hbox errors and incorrect reference number
    alignment when the number of references in the bibliography
    exceeded 9 entries (which is almost every paper!).
  
 4) Removed dependence on the LaTeX sizexx.clo files.
    Now, 9pt documents should work correctly even on systems that
    lack a size9.clo file. This is most often used in conjunction
    with the option "technote" for "correspondence" papers like those
    in IEEE Transactions on Information Theory. For virtually all
    other papers, 10pt is used and so it is the default.
    Some improper font sizes have been corrected. \footnotesize is
    now 8pt in 9pt docs, so footnotes in technotes should be the
    correct size now. 
 
 5) Added \interlinepenalty within the bibliography section to discourage
    LaTeX from breaking within a reference. IEEE almost never breaks within
    a reference and when they do it is usually in technotes
    (correspondence papers). You may get an underfull vbox warning in the
    bibliography indicating that the spacing just before the "REFERENCES" 
    section is larger than normal, but the final result will be more like 
    what IEEE will publish. See the comments in the BIBLIOGRAPHY section
    around line 2034 below if you want to change this behavior.

 6) No longer "blows up" when you use \paragraph and have a table
    of contents.
 
 7) Theorem environment changed, (but for V1.6, back to the old way, sigh).
 
 8) Figure captions adjusted: IEEE left (not center) justifies
    figure captions (for journals) and does not indent figure caption text.
 
 9) Adjusted some spacings in the table of contents(TOC))/list-of-figures/
    list-of-tables so that section/table numbers will not so easily 
    collide with the titles. Section VIII was usually the worst offender.
    Still doesn't right justify the section numbers, but neither does 
    article.cls (This must be why LaTeX likes the x.y.z section numbering
    scheme unlike I, II, III, etc. of IEEE. )
    It may be "normal" as it is (left justified). sigh.
 
10) Now uses "index terms" now as a heading instead of "keywords".
    Furthermore, the "index terms" and "abstract" headings are in bold
    italic. This is how IEEE does things.

11) \thebibliography and \biography now put entries into
    the table of contents for you.


*******




 *******
 2000/09/06 (JVH) changes: (now designated as V1.2)
 
 made some corrections to get closer to LaTeX2e
 20000906 Juergen v.Hagen
 vonhagen@ihefiji.etec.uni-karlsruhe.de

 Permission to redistribute granted as of December 2000.
 *******





 *******
 
 1996 (JWD) LaTeX2e version: (now designated as V1.1)
  
 In the most recent TeXhax digest, there was a request for a copy of
 IEEEtrans.sty modified to work with LaTeX2e.  I have a version I
 modified to make it IEEEtrans.cls, which I have sent to the person
 making the request and am now sending to you to consider posting to
 the archives.
 --
 Jon Dixon
 dixonj@colorado.edu
 http://spot.colorado.edu/~dixonj/

*******





*******

 30-August-1993 original LaTeX 2.09 version (IEEEtran.sty),
 (now designated as V1.0):

 by Gerry Murray and Silvano Balemi
 Automatic Control Lab, ETH Zurich, Switzerland
 balemi@aut.ee.ethz.ch

*******





==> data/AlphaM_prcnt.txt <==
  -3.0000000e+01   1.5039063e-01   1.4843750e-01   6.9726563e-01   6.9531250e-01   2.3046875e-01   2.3177083e-01   4.8828125e-01   4.8697917e-01   1.6308594e-01   1.6210938e-01   4.3847656e-01   4.3554688e-01   1.5390625e-01   1.5156250e-01   3.8828125e-01   3.8906250e-01   1.3736979e-01   1.3671875e-01   3.5351563e-01   3.5286458e-01
  -2.8846154e+01   1.5039063e-01   1.4843750e-01   6.9726563e-01   6.9531250e-01   2.3046875e-01   2.3177083e-01   4.8828125e-01   4.8697917e-01   1.6308594e-01   1.6210938e-01   4.3847656e-01   4.3945313e-01   1.5546875e-01   1.5468750e-01   3.8984375e-01   3.8906250e-01   1.3736979e-01   1.3671875e-01   3.5611979e-01   3.5546875e-01
  -2.7692308e+01   1.5429688e-01   1.4843750e-01   6.9726563e-01   6.9531250e-01   2.3046875e-01   2.3177083e-01   4.8828125e-01   4.8697917e-01   1.6503906e-01   1.6210938e-01   4.4042969e-01   4.3945313e-01   1.5546875e-01   1.5468750e-01   3.9296875e-01   3.9218750e-01   1.3867188e-01   1.3671875e-01   3.5872396e-01   3.5807292e-01
  -2.6538462e+01   1.5429688e-01   1.4843750e-01   6.9726563e-01   6.9531250e-01   2.3046875e-01   2.3177083e-01   4.9088542e-01   4.8697917e-01   1.6503906e-01   1.6210938e-01   4.4238281e-01   4.4335938e-01   1.5546875e-01   1.5468750e-01   3.9453125e-01   3.9531250e-01   1.3997396e-01   1.3932292e-01   3.6132813e-01   3.6328125e-01
  -2.5384615e+01   1.5429688e-01   1.4843750e-01   6.9726563e-01   6.9531250e-01   2.3046875e-01   2.3177083e-01   4.9348958e-01   4.9218750e-01   1.6503906e-01   1.6210938e-01   4.4433594e-01   4.4335938e-01   1.5703125e-01   1.5468750e-01   3.9921875e-01   3.9843750e-01   1.4127604e-01   1.3932292e-01   3.6653646e-01   3.6848958e-01
  -2.4230769e+01   1.5429688e-01   1.4843750e-01   6.9726563e-01   6.9531250e-01   2.3307292e-01   2.3177083e-01   4.9609375e-01   4.9218750e-01   1.6699219e-01   1.6601563e-01   4.4628906e-01   4.4726563e-01   1.5859375e-01   1.5781250e-01   4.0390625e-01   4.0468750e-01   1.4257813e-01   1.4192708e-01   3.7304688e-01   3.7630208e-01
  -2.3076923e+01   1.5429688e-01   1.4843750e-01   7.0117188e-01   7.0312500e-01   2.3307292e-01   2.3177083e-01   4.9869792e-01   4.9739583e-01   1.6699219e-01   1.6601563e-01   4.5019531e-01   4.5117188e-01   1.6015625e-01   1.5781250e-01   4.1015625e-01   4.1093750e-01   1.4388021e-01   1.4453125e-01   3.8085938e-01   3.8411458e-01
  -2.1923077e+01   1.5429688e-01   1.4843750e-01   7.0117188e-01   7.0312500e-01   2.3307292e-01   2.3177083e-01   5.0130208e-01   5.0260417e-01   1.6894531e-01   1.6601563e-01   4.5605469e-01   4.5507813e-01   1.6171875e-01   1.6093750e-01   4.1796875e-01   4.2031250e-01   1.4648438e-01   1.4713542e-01   3.9127604e-01   3.9973958e-01
  -2.0769231e+01   1.5429688e-01   1.4843750e-01   7.0507813e-01   7.0312500e-01   2.3567708e-01   2.3177083e-01   5.0651042e-01   5.0781250e-01   1.7089844e-01   1.6992188e-01   4.6191406e-01   4.6289063e-01   1.6328125e-01   1.6406250e-01   4.2734375e-01   4.3281250e-01   1.5039063e-01   1.4973958e-01   4.0559896e-01   4.1796875e-01
  -1.9615385e+01   1.5820313e-01   1.4843750e-01   7.0898438e-01   7.0312500e-01   2.3567708e-01   2.3697917e-01   5.1432292e-01   5.1302083e-01   1.7480469e-01   1.7382813e-01   4.6972656e-01   4.7070313e-01   1.6640625e-01   1.6718750e-01   4.4140625e-01   4.4843750e-01   1.5559896e-01   1.5494792e-01   4.2382813e-01   4.4140625e-01
  -1.8461538e+01   1.5820313e-01   1.4843750e-01   7.1289063e-01   7.1093750e-01   2.3828125e-01   2.3697917e-01   5.2473958e-01   5.2343750e-01   1.7675781e-01   1.7382813e-01   4.7949219e-01   4.8242188e-01   1.7109375e-01   1.7031250e-01   4.5859375e-01   4.7031250e-01   1.6080729e-01   1.6276042e-01   4.4856771e-01   4.7265625e-01
  -1.7307692e+01   1.6210938e-01   1.5625000e-01   7.1679688e-01   7.1093750e-01   2.4088542e-01   2.3697917e-01   5.3515625e-01   5.3906250e-01   1.8261719e-01   1.8164063e-01   4.9121094e-01   4.9804688e-01   1.7734375e-01   1.7656250e-01   4.7890625e-01   4.9843750e-01   1.6861979e-01   1.7057292e-01   4.7981771e-01   5.1432292e-01
  -1.6153846e+01   1.6601563e-01   1.5625000e-01   7.2070313e-01   7.1875000e-01   2.4348958e-01   2.4218750e-01   5.4817708e-01   5.5468750e-01   1.8847656e-01   1.8554688e-01   5.0683594e-01   5.1757813e-01   1.8359375e-01   1.8593750e-01   5.0703125e-01   5.3281250e-01   1.7903646e-01   1.8359375e-01   5.1757813e-01   5.5859375e-01
  -1.5000000e+01   1.6992188e-01   1.5625000e-01   7.2851563e-01   7.2656250e-01   2.4869792e-01   2.4739583e-01   5.6640625e-01   5.7552083e-01   1.9628906e-01   1.9335938e-01   5.3027344e-01   5.4882813e-01   1.9296875e-01   1.9531250e-01   5.3984375e-01   5.7343750e-01   1.9205729e-01   1.9921875e-01   5.6184896e-01   6.1067708e-01
  -1.3846154e+01   1.7382813e-01   1.6406250e-01   7.4023438e-01   7.3437500e-01   2.5390625e-01   2.5260417e-01   5.8984375e-01   6.0156250e-01   2.0605469e-01   2.0507813e-01   5.6152344e-01   5.9179688e-01   2.0390625e-01   2.0781250e-01   5.7890625e-01   6.2343750e-01   2.1028646e-01   2.2265625e-01   6.1132813e-01   6.6276042e-01
  -1.2692308e+01   1.7773438e-01   1.7187500e-01   7.5195313e-01   7.4218750e-01   2.6171875e-01   2.5781250e-01   6.1848958e-01   6.3281250e-01   2.1777344e-01   2.2070313e-01   6.0058594e-01   6.3867188e-01   2.2109375e-01   2.2968750e-01   6.2578125e-01   6.7656250e-01   2.3502604e-01   2.5390625e-01   6.6341146e-01   7.1484375e-01
  -1.1538462e+01   1.8945313e-01   1.7968750e-01   7.6367188e-01   7.5781250e-01   2.6953125e-01   2.6822917e-01   6.5234375e-01   6.6927083e-01   2.3535156e-01   2.4023438e-01   6.4941406e-01   6.9335938e-01   2.4296875e-01   2.5468750e-01   6.8203125e-01   7.3281250e-01   2.6888021e-01   2.9557292e-01   7.1809896e-01   7.6692708e-01
  -1.0384615e+01   1.9726563e-01   1.8750000e-01   7.7929688e-01   7.7343750e-01   2.7994792e-01   2.7864583e-01   6.9140625e-01   7.1093750e-01   2.5683594e-01   2.6367188e-01   7.0214844e-01   7.4414063e-01   2.7421875e-01   2.9531250e-01   7.3671875e-01   7.7968750e-01   3.1445313e-01   3.5286458e-01   7.7148438e-01   8.1119792e-01
  -9.2307692e+00   2.1289063e-01   2.0312500e-01   7.9882813e-01   7.8906250e-01   2.9296875e-01   2.9427083e-01   7.3307292e-01   7.5260417e-01   2.8613281e-01   2.9882813e-01   7.5292969e-01   7.9101563e-01   3.1640625e-01   3.4531250e-01   7.8828125e-01   8.2343750e-01   3.7434896e-01   4.2057292e-01   8.1705729e-01   8.4765625e-01
  -8.0769231e+00   2.3242188e-01   2.2656250e-01   8.1835938e-01   8.1250000e-01   3.0859375e-01   3.0989583e-01   7.7473958e-01   7.9427083e-01   3.2324219e-01   3.4179688e-01   8.0175781e-01   8.3007813e-01   3.7265625e-01   4.1093750e-01   8.3203125e-01   8.5781250e-01   4.4596354e-01   4.9348958e-01   8.5611979e-01   8.7630208e-01
  -6.9230769e+00   2.5585938e-01   2.5000000e-01   8.4179688e-01   8.3593750e-01   3.2421875e-01   3.3072917e-01   8.1380208e-01   8.3593750e-01   3.6816406e-01   3.9257813e-01   8.4277344e-01   8.6523438e-01   4.4140625e-01   4.7968750e-01   8.6796875e-01   8.8593750e-01   5.1757813e-01   5.5859375e-01   8.8736979e-01   9.0234375e-01
  -5.7692308e+00   2.8710938e-01   2.8906250e-01   8.6132813e-01   8.5937500e-01   3.4244792e-01   3.5156250e-01   8.5026042e-01   8.6718750e-01   4.2285156e-01   4.5117188e-01   8.7597656e-01   8.9257813e-01   5.0859375e-01   5.4218750e-01   8.9609375e-01   9.1093750e-01   5.8268229e-01   6.1328125e-01   9.1210938e-01   9.2317708e-01
  -4.6153846e+00   3.3007813e-01   3.4375000e-01   8.8476563e-01   8.8281250e-01   3.7630208e-01   3.9843750e-01   8.8151042e-01   8.9322917e-01   4.7753906e-01   5.0585938e-01   9.0332031e-01   9.1210938e-01   5.6796875e-01   5.9531250e-01   9.1953125e-01   9.2968750e-01   6.3476563e-01   6.6015625e-01   9.3164063e-01   9.3880208e-01
  -3.4615385e+00   3.8476563e-01   4.1406250e-01   9.0429688e-01   8.9843750e-01   4.3619792e-01   4.8177083e-01   9.0755208e-01   9.1406250e-01   5.3808594e-01   5.8789063e-01   9.2480469e-01   9.3164063e-01   6.2265625e-01   6.6718750e-01   9.3671875e-01   9.4218750e-01   6.8294271e-01   7.2005208e-01   9.4726563e-01   9.5182292e-01
  -2.3076923e+00   4.5117188e-01   5.0000000e-01   9.1992188e-01   9.2187500e-01   5.2473958e-01   5.9114583e-01   9.2838542e-01   9.2968750e-01   6.2402344e-01   6.8554688e-01   9.4042969e-01   9.4726563e-01   6.9453125e-01   7.4531250e-01   9.5078125e-01   9.5468750e-01   7.4414063e-01   7.8776042e-01   9.5898438e-01   9.6223958e-01
  -1.1538462e+00   5.3710938e-01   6.0156250e-01   9.3554688e-01   9.3750000e-01   6.2630208e-01   6.9531250e-01   9.4401042e-01   9.4531250e-01   7.0996094e-01   7.6367188e-01   9.5410156e-01   9.5507813e-01   7.6640625e-01   8.1093750e-01   9.6328125e-01   9.6406250e-01   8.0403646e-01   8.4244792e-01   9.6809896e-01   9.7005208e-01
   0.0000000e+00   6.2695313e-01   6.8750000e-01   9.5117188e-01   9.4531250e-01   7.2005208e-01   7.7343750e-01   9.5703125e-01   9.5572917e-01   7.8417969e-01   8.2617188e-01   9.6386719e-01   9.6679688e-01   8.2734375e-01   8.6093750e-01   9.7109375e-01   9.7343750e-01   8.5481771e-01   8.8411458e-01   9.7591146e-01   9.7526042e-01
   1.1538462e+00   7.1679688e-01   7.6562500e-01   9.5898438e-01   9.6093750e-01   7.9557292e-01   8.3072917e-01   9.6484375e-01   9.6614583e-01   8.4277344e-01   8.7304688e-01   9.7363281e-01   9.7070313e-01   8.7421875e-01   8.9843750e-01   9.7734375e-01   9.7656250e-01   8.9518229e-01   9.1536458e-01   9.8111979e-01   9.8046875e-01
   2.3076923e+00   7.9101563e-01   8.2812500e-01   9.6679688e-01   9.6875000e-01   8.5286458e-01   8.7760417e-01   9.7265625e-01   9.7135417e-01   8.8769531e-01   9.0820313e-01   9.7949219e-01   9.7851563e-01   9.1015625e-01   9.2343750e-01   9.8203125e-01   9.8281250e-01   9.2513021e-01   9.3619792e-01   9.8502604e-01   9.8567708e-01
   3.4615385e+00   8.4960938e-01   8.6718750e-01   9.7460938e-01   9.6875000e-01   8.9453125e-01   9.0885417e-01   9.7786458e-01   9.7656250e-01   9.2089844e-01   9.3164063e-01   9.8339844e-01   9.8242188e-01   9.3515625e-01   9.4531250e-01   9.8671875e-01   9.8593750e-01   9.4596354e-01   9.5442708e-01   9.8893229e-01   9.8828125e-01
   4.6153846e+00   8.9257813e-01   8.9843750e-01   9.7851563e-01   9.7656250e-01   9.2317708e-01   9.2968750e-01   9.8307292e-01   9.8177083e-01   9.4238281e-01   9.4726563e-01   9.8730469e-01   9.8242188e-01   9.5390625e-01   9.5781250e-01   9.8984375e-01   9.8593750e-01   9.6158854e-01   9.6484375e-01   9.9153646e-01   9.8828125e-01
   5.7692308e+00   9.1992188e-01   9.2187500e-01   9.8242188e-01   9.7656250e-01   9.4401042e-01   9.4531250e-01   9.8567708e-01   9.8177083e-01   9.5800781e-01   9.5898438e-01   9.8925781e-01   9.8632813e-01   9.6640625e-01   9.6718750e-01   9.9140625e-01   9.8906250e-01   9.7200521e-01   9.7265625e-01   9.9283854e-01   1.0000000e+00
   6.9230769e+00   9.3945313e-01   9.3750000e-01   9.8632813e-01   9.8437500e-01   9.5963542e-01   9.5572917e-01   9.8828125e-01   9.8177083e-01   9.6972656e-01   9.6679688e-01   9.9121094e-01   9.8632813e-01   9.7578125e-01   9.7343750e-01   9.9296875e-01   9.8906250e-01   9.7981771e-01   9.7786458e-01   9.9414063e-01   1.0000000e+00
   8.0769231e+00   9.5507813e-01   9.5312500e-01   9.8632813e-01   9.8437500e-01   9.7005208e-01   9.6614583e-01   9.9088542e-01   9.8697917e-01   9.7558594e-01   9.7460938e-01   9.9316406e-01   1.0000000e+00   9.8046875e-01   9.7968750e-01   9.9453125e-01   1.0000000e+00   1.0000000e+00   9.8307292e-01   1.0000000e+00   1.0000000e+00
   9.2307692e+00   9.6679688e-01   9.6093750e-01   9.9023438e-01   9.8437500e-01   9.7526042e-01   9.7135417e-01   9.9348958e-01   9.8697917e-01   9.8144531e-01   9.7851563e-01   9.9511719e-01   1.0000000e+00   1.0000000e+00   9.8281250e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.8567708e-01   1.0000000e+00   1.0000000e+00
   1.0384615e+01   9.7460938e-01   9.6875000e-01   9.9023438e-01   9.8437500e-01   9.8046875e-01   9.7656250e-01   9.9348958e-01   9.8697917e-01   9.8535156e-01   9.8242188e-01   9.9511719e-01   1.0000000e+00   1.0000000e+00   9.8593750e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.8828125e-01   1.0000000e+00   1.0000000e+00
   1.1538462e+01   9.7851563e-01   9.6875000e-01   9.9023438e-01   9.8437500e-01   9.8567708e-01   9.7656250e-01   9.9348958e-01   9.8697917e-01   1.0000000e+00   9.8242188e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.8593750e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.8828125e-01   1.0000000e+00   1.0000000e+00
   1.2692308e+01   9.8242188e-01   9.7656250e-01   9.9414063e-01   9.8437500e-01   9.8828125e-01   9.8177083e-01   9.9609375e-01   9.8697917e-01   1.0000000e+00   9.8632813e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.8906250e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.3846154e+01   9.8632813e-01   9.7656250e-01   9.9414063e-01   9.8437500e-01   9.9088542e-01   9.8177083e-01   9.9609375e-01   9.8697917e-01   1.0000000e+00   9.8632813e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.8906250e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.5000000e+01   9.8632813e-01   9.8437500e-01   9.9414063e-01   9.8437500e-01   1.0000000e+00   9.8697917e-01   1.0000000e+00   9.8697917e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> data/AlphaM_prcnt_d.txt <==
   1.6202197e+01   9.9414063e-01   9.8437500e-01   9.9414063e-01   9.8437500e-01   1.0000000e+00   9.8697917e-01   1.0000000e+00   9.8697917e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.2762119e+01   9.9023438e-01   9.7656250e-01   9.9414063e-01   9.8437500e-01   1.0000000e+00   9.8177083e-01   1.0000000e+00   9.8697917e-01   1.0000000e+00   9.8632813e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.8906250e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.8196023e+00   9.8632813e-01   9.6875000e-01   9.9414063e-01   9.8437500e-01   9.9088542e-01   9.7656250e-01   9.9609375e-01   9.8697917e-01   1.0000000e+00   9.8242188e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.8281250e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.8567708e-01   1.0000000e+00   1.0000000e+00
   7.2299542e+00   9.7460938e-01   9.4531250e-01   9.9023438e-01   9.8437500e-01   9.8307292e-01   9.6093750e-01   9.9348958e-01   9.8177083e-01   9.8730469e-01   9.7070313e-01   9.9511719e-01   9.8632813e-01   1.0000000e+00   9.7656250e-01   1.0000000e+00   9.8906250e-01   1.0000000e+00   9.7786458e-01   1.0000000e+00   1.0000000e+00
   4.9024109e+00   9.5117188e-01   9.1406250e-01   9.8632813e-01   9.7656250e-01   9.6744792e-01   9.3489583e-01   9.9088542e-01   9.8177083e-01   9.7558594e-01   9.5117188e-01   9.9316406e-01   9.8242188e-01   9.8046875e-01   9.5781250e-01   9.9453125e-01   9.8593750e-01   1.0000000e+00   9.6484375e-01   1.0000000e+00   9.8567708e-01
   2.7765396e+00   9.0429688e-01   8.5156250e-01   9.8242188e-01   9.6875000e-01   9.3359375e-01   8.9322917e-01   9.8567708e-01   9.7135417e-01   9.5019531e-01   9.1601563e-01   9.8730469e-01   9.7460938e-01   9.6015625e-01   9.3281250e-01   9.8984375e-01   9.7968750e-01   9.6679688e-01   9.4140625e-01   9.9153646e-01   9.8046875e-01
   8.1025471e-01   8.0664063e-01   7.5781250e-01   9.7070313e-01   9.6093750e-01   8.6328125e-01   8.2031250e-01   9.7526042e-01   9.6093750e-01   8.9746094e-01   8.6132813e-01   9.7949219e-01   9.6679688e-01   9.1640625e-01   8.8593750e-01   9.8359375e-01   9.7031250e-01   9.3033854e-01   9.0234375e-01   9.8632813e-01   9.7265625e-01
  -1.0267923e+00   6.4648438e-01   6.3281250e-01   9.5117188e-01   9.3750000e-01   7.3567708e-01   7.1614583e-01   9.5703125e-01   9.4531250e-01   7.9785156e-01   7.7929688e-01   9.6582031e-01   9.5117188e-01   8.3828125e-01   8.1718750e-01   9.7265625e-01   9.5468750e-01   8.6393229e-01   8.4505208e-01   9.7721354e-01   9.5963542e-01
  -2.7571008e+00   4.7460938e-01   4.9218750e-01   9.2382813e-01   9.2187500e-01   5.5078125e-01   5.7031250e-01   9.3098958e-01   9.1927083e-01   6.4746094e-01   6.5820313e-01   9.4433594e-01   9.2773438e-01   7.1484375e-01   7.1718750e-01   9.5546875e-01   9.3593750e-01   7.6106771e-01   7.5911458e-01   9.6158854e-01   9.4140625e-01
  -4.3977267e+00   3.4960938e-01   3.8281250e-01   8.9257813e-01   8.9062500e-01   3.9973958e-01   4.2968750e-01   8.9453125e-01   8.8802083e-01   5.0097656e-01   5.2539063e-01   9.1308594e-01   9.0039063e-01   5.8984375e-01   6.0468750e-01   9.2734375e-01   9.0781250e-01   6.5559896e-01   6.6276042e-01   9.3815104e-01   9.1536458e-01
  -5.9618367e+00   2.7539063e-01   3.0468750e-01   8.5351563e-01   8.5937500e-01   3.3463542e-01   3.5156250e-01   8.3984375e-01   8.4635417e-01   4.0527344e-01   4.3554688e-01   8.6621094e-01   8.6132813e-01   4.8671875e-01   5.1718750e-01   8.8828125e-01   8.7343750e-01   5.6315104e-01   5.8463542e-01   9.0429688e-01   8.8411458e-01
  -7.4597465e+00   2.3242188e-01   2.5000000e-01   8.1835938e-01   8.3593750e-01   3.0859375e-01   3.2031250e-01   7.7473958e-01   7.9427083e-01   3.2324219e-01   3.5742188e-01   8.0175781e-01   8.1054688e-01   3.7421875e-01   4.2031250e-01   8.3203125e-01   8.2656250e-01   4.4596354e-01   4.9088542e-01   8.5611979e-01   8.3984375e-01
  -8.8996379e+00   2.0507813e-01   2.1875000e-01   7.8710938e-01   8.0468750e-01   2.8515625e-01   2.9947917e-01   7.0703125e-01   7.3697917e-01   2.6660156e-01   2.9882813e-01   7.2363281e-01   7.5195313e-01   2.8984375e-01   3.3593750e-01   7.5859375e-01   7.7031250e-01   3.3658854e-01   3.9192708e-01   7.9101563e-01   7.8776042e-01
  -1.0288065e+01   1.8554688e-01   1.9531250e-01   7.6367188e-01   7.8125000e-01   2.6692708e-01   2.7864583e-01   6.4713542e-01   6.8489583e-01   2.3339844e-01   2.5585938e-01   6.4355469e-01   6.8945313e-01   2.3984375e-01   2.7343750e-01   6.7421875e-01   7.0781250e-01   2.6497396e-01   3.1119792e-01   7.1158854e-01   7.2786458e-01
  -1.1630325e+01   1.7382813e-01   1.7968750e-01   7.4414063e-01   7.5781250e-01   2.5651042e-01   2.6822917e-01   6.0026042e-01   6.3802083e-01   2.0996094e-01   2.2851563e-01   5.7714844e-01   6.2695313e-01   2.1015625e-01   2.3593750e-01   5.9765625e-01   6.4531250e-01   2.2070313e-01   2.5651042e-01   6.3346354e-01   6.6536458e-01
  -1.2930724e+01   1.6992188e-01   1.7187500e-01   7.2851563e-01   7.4218750e-01   2.4869792e-01   2.5781250e-01   5.6901042e-01   6.0156250e-01   1.9628906e-01   2.0898438e-01   5.3027344e-01   5.7617188e-01   1.9296875e-01   2.1093750e-01   5.4140625e-01   5.8906250e-01   1.9335938e-01   2.2005208e-01   5.6315104e-01   6.1067708e-01
  -1.4192790e+01   1.6210938e-01   1.6406250e-01   7.2070313e-01   7.3437500e-01   2.4348958e-01   2.4739583e-01   5.4557292e-01   5.7552083e-01   1.8652344e-01   1.9726563e-01   5.0097656e-01   5.3710938e-01   1.8203125e-01   1.9531250e-01   4.9765625e-01   5.4531250e-01   1.7513021e-01   1.9661458e-01   5.0455729e-01   5.5859375e-01
  -1.5419426e+01   1.5820313e-01   1.5625000e-01   7.1289063e-01   7.2656250e-01   2.3828125e-01   2.4218750e-01   5.2734375e-01   5.5468750e-01   1.7871094e-01   1.8945313e-01   4.8339844e-01   5.0976563e-01   1.7265625e-01   1.8281250e-01   4.6640625e-01   5.0781250e-01   1.6341146e-01   1.8098958e-01   4.6028646e-01   5.1432292e-01
  -1.6613035e+01   1.5820313e-01   1.5625000e-01   7.0898438e-01   7.1875000e-01   2.3567708e-01   2.4218750e-01   5.1692708e-01   5.3385417e-01   1.7480469e-01   1.8164063e-01   4.7167969e-01   4.9023438e-01   1.6796875e-01   1.7656250e-01   4.4453125e-01   4.7968750e-01   1.5559896e-01   1.6796875e-01   4.2903646e-01   4.7786458e-01
  -1.7775616e+01   1.5429688e-01   1.5625000e-01   7.0507813e-01   7.1093750e-01   2.3567708e-01   2.3697917e-01   5.0911458e-01   5.2343750e-01   1.7089844e-01   1.7773438e-01   4.6191406e-01   4.7851563e-01   1.6328125e-01   1.7031250e-01   4.2734375e-01   4.6093750e-01   1.5039063e-01   1.6015625e-01   4.0690104e-01   4.4921875e-01


==> data/CDF_REF_M2.txt <==
   6.2007854e-03   0.0000000e+00
   1.8602356e-02   0.0000000e+00
   3.1003927e-02   0.0000000e+00
   4.3405498e-02   0.0000000e+00
   5.5807068e-02   3.0000000e-06
   6.8208639e-02   6.0000000e-06
   8.0610210e-02   1.0000000e-05
   9.3011780e-02   1.6000000e-05
   1.0541335e-01   2.6000000e-05
   1.1781492e-01   3.3000000e-05
   1.3021649e-01   5.2000000e-05
   1.4261806e-01   7.1000000e-05
   1.5501963e-01   9.3000000e-05
   1.6742120e-01   1.2400000e-04
   1.7982278e-01   1.5200000e-04
   1.9222435e-01   1.8700000e-04
   2.0462592e-01   2.2100000e-04
   2.1702749e-01   2.5900000e-04
   2.2942906e-01   2.9700000e-04
   2.4183063e-01   3.4600000e-04
   2.5423220e-01   4.1200000e-04
   2.6663377e-01   4.7700000e-04
   2.7903534e-01   5.3100000e-04
   2.9143691e-01   5.9600000e-04
   3.0383848e-01   6.7000000e-04
   3.1624005e-01   7.4700000e-04
   3.2864162e-01   8.2900000e-04
   3.4104319e-01   9.3500000e-04
   3.5344477e-01   1.0330000e-03
   3.6584634e-01   1.1280000e-03
   3.7824791e-01   1.2200000e-03
   3.9064948e-01   1.3350000e-03
   4.0305105e-01   1.4590000e-03
   4.1545262e-01   1.5940000e-03
   4.2785419e-01   1.7110000e-03
   4.4025576e-01   1.8710000e-03
   4.5265733e-01   2.0420000e-03
   4.6505890e-01   2.2230000e-03
   4.7746047e-01   2.3870000e-03
   4.8986204e-01   2.5840000e-03
   5.0226361e-01   2.7620000e-03
   5.1466518e-01   3.0020000e-03
   5.2706676e-01   3.2140000e-03
   5.3946833e-01   3.4660000e-03
   5.5186990e-01   3.6930000e-03
   5.6427147e-01   3.9370000e-03
   5.7667304e-01   4.2230000e-03
   5.8907461e-01   4.5160000e-03
   6.0147618e-01   4.8350000e-03
   6.1387775e-01   5.1330000e-03
   6.2627932e-01   5.4680000e-03
   6.3868089e-01   5.7990000e-03
   6.5108246e-01   6.1640000e-03
   6.6348403e-01   6.5640000e-03
   6.7588560e-01   6.9360000e-03
   6.8828717e-01   7.3700000e-03
   7.0068875e-01   7.8120000e-03
   7.1309032e-01   8.2460000e-03
   7.2549189e-01   8.6940000e-03
   7.3789346e-01   9.1670000e-03
   7.5029503e-01   9.6390000e-03
   7.6269660e-01   1.0192000e-02
   7.7509817e-01   1.0746000e-02
   7.8749974e-01   1.1286000e-02
   7.9990131e-01   1.1866000e-02
   8.1230288e-01   1.2466000e-02
   8.2470445e-01   1.3062000e-02
   8.3710602e-01   1.3736000e-02
   8.4950759e-01   1.4393000e-02
   8.6190916e-01   1.5107000e-02
   8.7431074e-01   1.5871000e-02
   8.8671231e-01   1.6604000e-02
   8.9911388e-01   1.7398000e-02
   9.1151545e-01   1.8229000e-02
   9.2391702e-01   1.9077000e-02
   9.3631859e-01   1.9973000e-02
   9.4872016e-01   2.0864000e-02
   9.6112173e-01   2.1838000e-02
   9.7352330e-01   2.2859000e-02
   9.8592487e-01   2.3907000e-02
   9.9832644e-01   2.5091000e-02
   1.0107280e+00   2.6264000e-02
   1.0231296e+00   2.7474000e-02
   1.0355312e+00   2.8771000e-02
   1.0479327e+00   3.0104000e-02
   1.0603343e+00   3.1553000e-02
   1.0727359e+00   3.3072000e-02
   1.0851374e+00   3.4652000e-02
   1.0975390e+00   3.6361000e-02
   1.1099406e+00   3.8188000e-02
   1.1223422e+00   4.0150000e-02
   1.1347437e+00   4.2198000e-02
   1.1471453e+00   4.4421000e-02
   1.1595469e+00   4.6740000e-02
   1.1719484e+00   4.9252000e-02
   1.1843500e+00   5.1923000e-02
   1.1967516e+00   5.4740000e-02
   1.2091531e+00   5.7828000e-02
   1.2215547e+00   6.1167000e-02
   1.2339563e+00   6.4852000e-02
   1.2463579e+00   6.8708000e-02
   1.2587594e+00   7.2889000e-02
   1.2711610e+00   7.7549000e-02
   1.2835626e+00   8.2585000e-02
   1.2959641e+00   8.8078000e-02
   1.3083657e+00   9.4024000e-02
   1.3207673e+00   1.0060600e-01
   1.3331689e+00   1.0773200e-01
   1.3455704e+00   1.1573400e-01
   1.3579720e+00   1.2469700e-01
   1.3703736e+00   1.3458000e-01
   1.3827751e+00   1.4557300e-01
   1.3951767e+00   1.5778400e-01
   1.4075783e+00   1.7134400e-01
   1.4199798e+00   1.8660300e-01
   1.4323814e+00   2.0371300e-01
   1.4447830e+00   2.2318000e-01
   1.4571846e+00   2.4529100e-01
   1.4695861e+00   2.7061000e-01
   1.4819877e+00   2.9923100e-01
   1.4943893e+00   3.3215100e-01
   1.5067908e+00   3.7023600e-01
   1.5191924e+00   4.1525100e-01
   1.5315940e+00   4.6860300e-01
   1.5439956e+00   5.3271000e-01
   1.5563971e+00   6.1317200e-01
   1.5687987e+00   7.2340700e-01
   1.5812003e+00   1.0000000e+00
1.6e+00   1.0000000e+00
1.7e+00   1.0000000e+00


==> data/CDF_REF_M4.txt <==
   3.9062500e-03   0.0000000e+00
   1.1718750e-02   0.0000000e+00
   1.9531250e-02   0.0000000e+00
   2.7343750e-02   0.0000000e+00
   3.5156250e-02   0.0000000e+00
   4.2968750e-02   0.0000000e+00
   5.0781250e-02   0.0000000e+00
   5.8593750e-02   0.0000000e+00
   6.6406250e-02   0.0000000e+00
   7.4218750e-02   0.0000000e+00
   8.2031250e-02   0.0000000e+00
   8.9843750e-02   0.0000000e+00
   9.7656250e-02   0.0000000e+00
   1.0546875e-01   0.0000000e+00
   1.1328125e-01   0.0000000e+00
   1.2109375e-01   0.0000000e+00
   1.2890625e-01   0.0000000e+00
   1.3671875e-01   0.0000000e+00
   1.4453125e-01   0.0000000e+00
   1.5234375e-01   0.0000000e+00
   1.6015625e-01   0.0000000e+00
   1.6796875e-01   0.0000000e+00
   1.7578125e-01   0.0000000e+00
   1.8359375e-01   0.0000000e+00
   1.9140625e-01   0.0000000e+00
   1.9921875e-01   0.0000000e+00
   2.0703125e-01   0.0000000e+00
   2.1484375e-01   0.0000000e+00
   2.2265625e-01   0.0000000e+00
   2.3046875e-01   0.0000000e+00
   2.3828125e-01   0.0000000e+00
   2.4609375e-01   0.0000000e+00
   2.5390625e-01   1.1077182e-07
   2.6171875e-01   3.5574797e-07
   2.6953125e-01   5.0486389e-07
   2.7734375e-01   6.4545890e-07
   2.8515625e-01   7.8179345e-07
   2.9296875e-01   8.9682573e-07
   3.0078125e-01   1.2172892e-06
   3.0859375e-01   1.7040913e-06
   3.1640625e-01   2.0956911e-06
   3.2421875e-01   2.4099750e-06
   3.3203125e-01   2.7196787e-06
   3.3984375e-01   3.0234201e-06
   3.4765625e-01   3.3374929e-06
   3.5546875e-01   3.6574252e-06
   3.6328125e-01   3.9495621e-06
   3.7109375e-01   4.2351996e-06
   3.7890625e-01   4.5850577e-06
   3.8671875e-01   4.9185137e-06
   3.9453125e-01   5.5553940e-06
   4.0234375e-01   6.3296296e-06
   4.1015625e-01   6.9648860e-06
   4.1796875e-01   8.3510005e-06
   4.2578125e-01   9.4667196e-06
   4.3359375e-01   1.0509275e-05
   4.4140625e-01   1.1472527e-05
   4.4921875e-01   1.2395867e-05
   4.5703125e-01   1.3315344e-05
   4.6484375e-01   1.4280176e-05
   4.7265625e-01   1.5182342e-05
   4.8046875e-01   1.6825958e-05
   4.8828125e-01   1.9377421e-05
   4.9609375e-01   2.1481957e-05
   5.0390625e-01   2.3405253e-05
   5.1171875e-01   2.5208956e-05
   5.1953125e-01   2.6953130e-05
   5.2734375e-01   2.8655539e-05
   5.3515625e-01   3.0708038e-05
   5.4296875e-01   3.4685927e-05
   5.5078125e-01   3.7830451e-05
   5.5859375e-01   4.0811887e-05
   5.6640625e-01   4.3576467e-05
   5.7421875e-01   4.6023633e-05
   5.8203125e-01   4.8836042e-05
   5.8984375e-01   5.4657558e-05
   5.9765625e-01   5.8822857e-05
   6.0546875e-01   6.2625914e-05
   6.1328125e-01   6.6477922e-05
   6.2109375e-01   7.1145417e-05
   6.2890625e-01   7.7315123e-05
   6.3671875e-01   8.2863238e-05
   6.4453125e-01   8.8055050e-05
   6.5234375e-01   9.3085311e-05
   6.6015625e-01   1.0125158e-04
   6.6796875e-01   1.0818486e-04
   6.7578125e-01   1.1479429e-04
   6.8359375e-01   1.2200932e-04
   6.9140625e-01   1.3151038e-04
   6.9921875e-01   1.3939946e-04
   7.0703125e-01   1.4768172e-04
   7.1484375e-01   1.5881552e-04
   7.2265625e-01   1.6896537e-04
   7.3046875e-01   1.7831265e-04
   7.3828125e-01   1.9106264e-04
   7.4609375e-01   2.0307060e-04
   7.5390625e-01   2.1405138e-04
   7.6171875e-01   2.2828312e-04
   7.6953125e-01   2.4212960e-04
   7.7734375e-01   2.5507929e-04
   7.8515625e-01   2.7266183e-04
   7.9296875e-01   2.8784893e-04
   8.0078125e-01   3.0577441e-04
   8.0859375e-01   3.2380443e-04
   8.1640625e-01   3.4050807e-04
   8.2421875e-01   3.6292248e-04
   8.3203125e-01   3.8204752e-04
   8.3984375e-01   4.0605290e-04
   8.4765625e-01   4.2785350e-04
   8.5546875e-01   4.5412990e-04
   8.6328125e-01   4.7819068e-04
   8.7109375e-01   5.0669767e-04
   8.7890625e-01   5.3322263e-04
   8.8671875e-01   5.6474082e-04
   8.9453125e-01   5.9331778e-04
   9.0234375e-01   6.2786866e-04
   9.1015625e-01   6.6166086e-04
   9.1796875e-01   6.9693641e-04
   9.2578125e-01   7.3549109e-04
   9.3359375e-01   7.7205963e-04
   9.4140625e-01   8.1528297e-04
   9.4921875e-01   8.5914966e-04
   9.5703125e-01   9.0196350e-04
   9.6484375e-01   9.4968984e-04
   9.7265625e-01   9.9948966e-04
   9.8046875e-01   1.0515744e-03
   9.8828125e-01   1.1038220e-03
   9.9609375e-01   1.1597023e-03
   1.0039063e+00   1.2188762e-03
   1.0117188e+00   1.2800202e-03
   1.0195313e+00   1.3440299e-03
   1.0273438e+00   1.4099368e-03
   1.0351563e+00   1.4787124e-03
   1.0429688e+00   1.5507723e-03
   1.0507813e+00   1.6250026e-03
   1.0585938e+00   1.7024872e-03
   1.0664063e+00   1.7830545e-03
   1.0742188e+00   1.8661380e-03
   1.0820313e+00   1.9522915e-03
   1.0898438e+00   2.0429630e-03
   1.0976563e+00   2.1372951e-03
   1.1054688e+00   2.2335226e-03
   1.1132813e+00   2.3343986e-03
   1.1210938e+00   2.4392710e-03
   1.1289063e+00   2.5474091e-03
   1.1367188e+00   2.6592895e-03
   1.1445313e+00   2.7755737e-03
   1.1523438e+00   2.8957060e-03
   1.1601563e+00   3.0200878e-03
   1.1679688e+00   3.1486394e-03
   1.1757813e+00   3.2815576e-03
   1.1835938e+00   3.4186326e-03
   1.1914063e+00   3.5610571e-03
   1.1992188e+00   3.7082697e-03
   1.2070313e+00   3.8607754e-03
   1.2148438e+00   4.0178832e-03
   1.2226563e+00   4.1817276e-03
   1.2304688e+00   4.3507172e-03
   1.2382813e+00   4.5263469e-03
   1.2460938e+00   4.7080615e-03
   1.2539063e+00   4.8959920e-03
   1.2617188e+00   5.0923863e-03
   1.2695313e+00   5.2962492e-03
   1.2773438e+00   5.5071254e-03
   1.2851563e+00   5.7276033e-03
   1.2929688e+00   5.9563166e-03
   1.3007813e+00   6.1940258e-03
   1.3085938e+00   6.4434514e-03
   1.3164063e+00   6.7030967e-03
   1.3242188e+00   6.9738677e-03
   1.3320313e+00   7.2574338e-03
   1.3398438e+00   7.5535349e-03
   1.3476563e+00   7.8630388e-03
   1.3554688e+00   8.1895043e-03
   1.3632813e+00   8.5305675e-03
   1.3710938e+00   8.8884444e-03
   1.3789063e+00   9.2651707e-03
   1.3867188e+00   9.6610255e-03
   1.3945313e+00   1.0078360e-02
   1.4023438e+00   1.0517088e-02
   1.4101563e+00   1.0980013e-02
   1.4179688e+00   1.1470255e-02
   1.4257813e+00   1.1988387e-02
   1.4335938e+00   1.2541650e-02
   1.4414063e+00   1.3117760e-02
   1.4492188e+00   1.3733927e-02
   1.4570313e+00   1.4393339e-02
   1.4648438e+00   1.5081821e-02
   1.4726563e+00   1.5823959e-02
   1.4804688e+00   1.6611833e-02
   1.4882813e+00   1.7446915e-02
   1.4960938e+00   1.8356270e-02
   1.5039063e+00   1.9297462e-02
   1.5117188e+00   2.0324708e-02
   1.5195313e+00   2.1404638e-02
   1.5273438e+00   2.2561400e-02
   1.5351563e+00   2.3816085e-02
   1.5429688e+00   2.5125365e-02
   1.5507813e+00   2.6583958e-02
   1.5585938e+00   2.8060723e-02
   1.5664063e+00   2.9654791e-02
   1.5742188e+00   3.1440611e-02
   1.5820313e+00   3.3211218e-02
   1.5898438e+00   3.5014844e-02
   1.5976563e+00   3.6823600e-02
   1.6054688e+00   3.8578515e-02
   1.6132813e+00   4.0346496e-02
   1.6210938e+00   4.2199870e-02
   1.6289063e+00   4.4198505e-02
   1.6367188e+00   4.6163145e-02
   1.6445313e+00   4.8242264e-02
   1.6523438e+00   5.0452244e-02
   1.6601563e+00   5.2829501e-02
   1.6679688e+00   5.5356754e-02
   1.6757813e+00   5.7998470e-02
   1.6835938e+00   6.0845130e-02
   1.6914063e+00   6.3922110e-02
   1.6992188e+00   6.7265984e-02
   1.7070313e+00   7.0955540e-02
   1.7148438e+00   7.4845086e-02
   1.7226563e+00   7.9103320e-02
   1.7304688e+00   8.3784350e-02
   1.7382813e+00   8.8936583e-02
   1.7460938e+00   9.4623563e-02
   1.7539063e+00   1.0092309e-01
   1.7617188e+00   1.0793532e-01
   1.7695313e+00   1.1568535e-01
   1.7773438e+00   1.2431044e-01
   1.7851563e+00   1.3395891e-01
   1.7929688e+00   1.4479587e-01
   1.8007813e+00   1.5697558e-01
   1.8085938e+00   1.7072783e-01
   1.8164063e+00   1.8632088e-01
   1.8242188e+00   2.0401497e-01
   1.8320313e+00   2.2412475e-01
   1.8398438e+00   2.4715198e-01
   1.8476563e+00   2.7354049e-01
   1.8554688e+00   3.0379793e-01
   1.8632813e+00   3.3850392e-01
   1.8710938e+00   3.7828968e-01
   1.8789063e+00   4.2356795e-01
   1.8867188e+00   4.7490561e-01
   1.8945313e+00   5.3232073e-01
   1.9023438e+00   5.9525237e-01
   1.9101563e+00   6.6226871e-01
   1.9179688e+00   7.3115473e-01
   1.9257813e+00   7.9862108e-01
   1.9335938e+00   8.6044114e-01
   1.9414063e+00   9.1272738e-01
   1.9492188e+00   9.5225812e-01
   1.9570313e+00   9.7818731e-01
   1.9648438e+00   9.9223306e-01
   1.9726563e+00   9.9807203e-01
   1.9804688e+00   9.9973217e-01
   1.9882813e+00   9.9998916e-01
   1.9960938e+00   1.0000000e+00
2e+00   1.0000000e+00
2.1e+00   1.0000000e+00


==> data/CDF_REF_M6.txt <==
   2.9810267e-03   0.0000000e+00
   8.9430800e-03   0.0000000e+00
   1.4905133e-02   0.0000000e+00
   2.0867187e-02   0.0000000e+00
   2.6829240e-02   0.0000000e+00
   3.2791293e-02   0.0000000e+00
   3.8753347e-02   0.0000000e+00
   4.4715400e-02   0.0000000e+00
   5.0677453e-02   0.0000000e+00
   5.6639507e-02   0.0000000e+00
   6.2601560e-02   0.0000000e+00
   6.8563613e-02   0.0000000e+00
   7.4525667e-02   0.0000000e+00
   8.0487720e-02   0.0000000e+00
   8.6449774e-02   0.0000000e+00
   9.2411827e-02   0.0000000e+00
   9.8373880e-02   0.0000000e+00
   1.0433593e-01   0.0000000e+00
   1.1029799e-01   0.0000000e+00
   1.1626004e-01   0.0000000e+00
   1.2222209e-01   0.0000000e+00
   1.2818415e-01   0.0000000e+00
   1.3414620e-01   0.0000000e+00
   1.4010825e-01   0.0000000e+00
   1.4607031e-01   0.0000000e+00
   1.5203236e-01   0.0000000e+00
   1.5799441e-01   0.0000000e+00
   1.6395647e-01   0.0000000e+00
   1.6991852e-01   0.0000000e+00
   1.7588057e-01   0.0000000e+00
   1.8184263e-01   0.0000000e+00
   1.8780468e-01   0.0000000e+00
   1.9376673e-01   0.0000000e+00
   1.9972879e-01   0.0000000e+00
   2.0569084e-01   0.0000000e+00
   2.1165289e-01   0.0000000e+00
   2.1761495e-01   0.0000000e+00
   2.2357700e-01   0.0000000e+00
   2.2953905e-01   5.1132040e-09
   2.3550111e-01   7.6941547e-09
   2.4146316e-01   9.3011616e-09
   2.4742521e-01   1.0713380e-08
   2.5338727e-01   1.2466478e-08
   2.5934932e-01   1.4122183e-08
   2.6531137e-01   1.6118767e-08
   2.7127343e-01   2.1273699e-08
   2.7723548e-01   2.8310603e-08
   2.8319753e-01   3.4371556e-08
   2.8915959e-01   3.9433213e-08
   2.9512164e-01   4.4219166e-08
   3.0108369e-01   4.8293885e-08
   3.0704575e-01   5.3235541e-08
   3.1300780e-01   5.8686776e-08
   3.1896985e-01   6.2904840e-08
   3.2493191e-01   6.7923293e-08
   3.3089396e-01   7.2570020e-08
   3.3685601e-01   7.7655021e-08
   3.4281807e-01   8.1585022e-08
   3.4878012e-01   8.6480728e-08
   3.5474217e-01   1.0420171e-07
   3.6070423e-01   1.1558916e-07
   3.6666628e-01   1.2658017e-07
   3.7262833e-01   1.4735082e-07
   3.7859039e-01   1.6629390e-07
   3.8455244e-01   1.8344745e-07
   3.9051449e-01   2.0201762e-07
   3.9647655e-01   2.1809188e-07
   4.0243860e-01   2.3282187e-07
   4.0840065e-01   2.4730708e-07
   4.1436271e-01   2.6340697e-07
   4.2032476e-01   2.8002973e-07
   4.2628681e-01   3.1181599e-07
   4.3224887e-01   3.3776859e-07
   4.3821092e-01   3.8944309e-07
   4.4417297e-01   4.2617532e-07
   4.5013503e-01   4.6050093e-07
   4.5609708e-01   4.9481078e-07
   4.6205913e-01   5.2774181e-07
   4.6802119e-01   5.5829182e-07
   4.7398324e-01   5.8854881e-07
   4.7994529e-01   6.4089090e-07
   4.8590735e-01   7.1630717e-07
   4.9186940e-01   7.7926137e-07
   4.9783145e-01   8.3757170e-07
   5.0379351e-01   8.9081050e-07
   5.0975556e-01   9.4463807e-07
   5.1571761e-01   9.9660442e-07
   5.2167967e-01   1.0599119e-06
   5.2764172e-01   1.1785293e-06
   5.3360377e-01   1.2668702e-06
   5.3956583e-01   1.3453777e-06
   5.4552788e-01   1.4246506e-06
   5.5148993e-01   1.5000455e-06
   5.5745199e-01   1.5996471e-06
   5.6341404e-01   1.7480588e-06
   5.6937609e-01   1.8666189e-06
   5.7533815e-01   1.9779363e-06
   5.8130020e-01   2.0843223e-06
   5.8726225e-01   2.2053859e-06
   5.9322431e-01   2.3785096e-06
   5.9918636e-01   2.5353105e-06
   6.0514841e-01   2.6715339e-06
   6.1111047e-01   2.8062481e-06
   6.1707252e-01   3.0097251e-06
   6.2303457e-01   3.1970242e-06
   6.2899663e-01   3.3958301e-06
   6.3495868e-01   3.5759604e-06
   6.4092073e-01   3.8134642e-06
   6.4688279e-01   4.0458899e-06
   6.5284484e-01   4.2780467e-06
   6.5880689e-01   4.4998620e-06
   6.6476895e-01   4.8000247e-06
   6.7073100e-01   5.0697586e-06
   6.7669305e-01   5.3210652e-06
   6.8265511e-01   5.6129642e-06
   6.8861716e-01   5.9844290e-06
   6.9457921e-01   6.2921652e-06
   7.0054127e-01   6.5825781e-06
   7.0650332e-01   7.0198084e-06
   7.1246537e-01   7.3982599e-06
   7.1842743e-01   7.7464746e-06
   7.2438948e-01   8.2281861e-06
   7.3035153e-01   8.6665960e-06
   7.3631359e-01   9.0610431e-06
   7.4227564e-01   9.6275728e-06
   7.4823770e-01   1.0102398e-05
   7.5419975e-01   1.0620772e-05
   7.6016180e-01   1.1229501e-05
   7.6612386e-01   1.1751283e-05
   7.7208591e-01   1.2411489e-05
   7.7804796e-01   1.3032756e-05
   7.8401002e-01   1.3614920e-05
   7.8997207e-01   1.4407606e-05
   7.9593412e-01   1.5075322e-05
   8.0189618e-01   1.5907348e-05
   8.0785823e-01   1.6652788e-05
   8.1382028e-01   1.7548082e-05
   8.1978234e-01   1.8393571e-05
   8.2574439e-01   1.9314226e-05
   8.3170644e-01   2.0261407e-05
   8.3766850e-01   2.1261389e-05
   8.4363055e-01   2.2292027e-05
   8.4959260e-01   2.3398819e-05
   8.5555466e-01   2.4517925e-05
   8.6151671e-01   2.5735329e-05
   8.6747876e-01   2.6928686e-05
   8.7344082e-01   2.8282047e-05
   8.7940287e-01   2.9543906e-05
   8.8536492e-01   3.1037732e-05
   8.9132698e-01   3.2449260e-05
   8.9728903e-01   3.4005114e-05
   9.0325108e-01   3.5648085e-05
   9.0921314e-01   3.7195332e-05
   9.1517519e-01   3.9013662e-05
   9.2113724e-01   4.0835723e-05
   9.2709930e-01   4.2622935e-05
   9.3306135e-01   4.4666641e-05
   9.3902340e-01   4.6725495e-05
   9.4498546e-01   4.8714875e-05
   9.5094751e-01   5.0975159e-05
   9.5690956e-01   5.3301502e-05
   9.6287162e-01   5.5683372e-05
   9.6883367e-01   5.8039495e-05
   9.7479572e-01   6.0626120e-05
   9.8075778e-01   6.3336630e-05
   9.8671983e-01   6.6125800e-05
   9.9268188e-01   6.9002246e-05
   9.9864394e-01   7.1954276e-05
   1.0046060e+00   7.5004913e-05
   1.0105680e+00   7.8153570e-05
   1.0165301e+00   8.1392245e-05
   1.0224921e+00   8.4794123e-05
   1.0284542e+00   8.8337800e-05
   1.0344163e+00   9.1970330e-05
   1.0403783e+00   9.5768632e-05
   1.0463404e+00   9.9694288e-05
   1.0523024e+00   1.0371611e-04
   1.0582645e+00   1.0784922e-04
   1.0642265e+00   1.1211477e-04
   1.0701886e+00   1.1648101e-04
   1.0761506e+00   1.2096113e-04
   1.0821127e+00   1.2569854e-04
   1.0880747e+00   1.3050693e-04
   1.0940368e+00   1.3538270e-04
   1.0999988e+00   1.4050618e-04
   1.1059609e+00   1.4568103e-04
   1.1119229e+00   1.5106263e-04
   1.1178850e+00   1.5653589e-04
   1.1238471e+00   1.6222652e-04
   1.1298091e+00   1.6802862e-04
   1.1357712e+00   1.7398842e-04
   1.1417332e+00   1.8011921e-04
   1.1476953e+00   1.8638343e-04
   1.1536573e+00   1.9281178e-04
   1.1596194e+00   1.9941046e-04
   1.1655814e+00   2.0616975e-04
   1.1715435e+00   2.1306616e-04
   1.1775055e+00   2.2022222e-04
   1.1834676e+00   2.2748881e-04
   1.1894296e+00   2.3496713e-04
   1.1953917e+00   2.4263280e-04
   1.2013537e+00   2.5045354e-04
   1.2073158e+00   2.5847182e-04
   1.2132779e+00   2.6671124e-04
   1.2192399e+00   2.7513487e-04
   1.2252020e+00   2.8379027e-04
   1.2311640e+00   2.9266677e-04
   1.2371261e+00   3.0175464e-04
   1.2430881e+00   3.1111146e-04
   1.2490502e+00   3.2071106e-04
   1.2550122e+00   3.3056077e-04
   1.2609743e+00   3.4069887e-04
   1.2669363e+00   3.5109012e-04
   1.2728984e+00   3.6176915e-04
   1.2788604e+00   3.7277298e-04
   1.2848225e+00   3.8405658e-04
   1.2907845e+00   3.9570958e-04
   1.2967466e+00   4.0767228e-04
   1.3027087e+00   4.2006874e-04
   1.3086707e+00   4.3280227e-04
   1.3146328e+00   4.4598364e-04
   1.3205948e+00   4.5957961e-04
   1.3265569e+00   4.7358667e-04
   1.3325189e+00   4.8807809e-04
   1.3384810e+00   5.0304147e-04
   1.3444430e+00   5.1859185e-04
   1.3504051e+00   5.3456618e-04
   1.3563671e+00   5.5118127e-04
   1.3623292e+00   5.6834035e-04
   1.3682912e+00   5.8619593e-04
   1.3742533e+00   6.0458471e-04
   1.3802153e+00   6.2374740e-04
   1.3861774e+00   6.4369687e-04
   1.3921395e+00   6.6424456e-04
   1.3981015e+00   6.8557975e-04
   1.4040636e+00   7.0774791e-04
   1.4100256e+00   7.3076535e-04
   1.4159877e+00   7.5465465e-04
   1.4219497e+00   7.7949381e-04
   1.4279118e+00   8.0539886e-04
   1.4338738e+00   8.3225578e-04
   1.4398359e+00   8.6016932e-04
   1.4457979e+00   8.8935501e-04
   1.4517600e+00   9.1913024e-04
   1.4577220e+00   9.5050805e-04
   1.4636841e+00   9.8320911e-04
   1.4696461e+00   1.0175266e-03
   1.4756082e+00   1.0524677e-03
   1.4815703e+00   1.0893674e-03
   1.4875323e+00   1.1280525e-03
   1.4934944e+00   1.1673013e-03
   1.4994564e+00   1.2090528e-03
   1.5054185e+00   1.2521802e-03
   1.5113805e+00   1.2969776e-03
   1.5173426e+00   1.3447339e-03
   1.5233046e+00   1.3924667e-03
   1.5292667e+00   1.4441279e-03
   1.5352287e+00   1.4961857e-03
   1.5411908e+00   1.5523032e-03
   1.5471528e+00   1.6088909e-03
   1.5531149e+00   1.6701389e-03
   1.5590770e+00   1.7315290e-03
   1.5650390e+00   1.7986282e-03
   1.5710011e+00   1.8652832e-03
   1.5769631e+00   1.9362558e-03
   1.5829252e+00   2.0109924e-03
   1.5888872e+00   2.0871155e-03
   1.5948493e+00   2.1699323e-03
   1.6008113e+00   2.2521788e-03
   1.6067734e+00   2.3395462e-03
   1.6127354e+00   2.4325739e-03
   1.6186975e+00   2.5268598e-03
   1.6246595e+00   2.6272707e-03
   1.6306216e+00   2.7327782e-03
   1.6365836e+00   2.8408500e-03
   1.6425457e+00   2.9560879e-03
   1.6485078e+00   3.0776415e-03
   1.6544698e+00   3.2020230e-03
   1.6604319e+00   3.3340329e-03
   1.6663939e+00   3.4757271e-03
   1.6723560e+00   3.6193989e-03
   1.6783180e+00   3.7716976e-03
   1.6842801e+00   3.9339689e-03
   1.6902421e+00   4.1044307e-03
   1.6962042e+00   4.2808844e-03
   1.7021662e+00   4.4681572e-03
   1.7081283e+00   4.6680662e-03
   1.7140903e+00   4.8765599e-03
   1.7200524e+00   5.0948533e-03
   1.7260144e+00   5.3263366e-03
   1.7319765e+00   5.5718841e-03
   1.7379386e+00   5.8334604e-03
   1.7439006e+00   6.1058890e-03
   1.7498627e+00   6.3953860e-03
   1.7558247e+00   6.7033714e-03
   1.7617868e+00   7.0312012e-03
   1.7677488e+00   7.3798372e-03
   1.7737109e+00   7.7467783e-03
   1.7796729e+00   8.1387785e-03
   1.7856350e+00   8.5569061e-03
   1.7915970e+00   9.0037450e-03
   1.7975591e+00   9.4827009e-03
   1.8035211e+00   9.9911779e-03
   1.8094832e+00   1.0535368e-02
   1.8154452e+00   1.1119022e-02
   1.8214073e+00   1.1744578e-02
   1.8273694e+00   1.2416359e-02
   1.8333314e+00   1.3138025e-02
   1.8392935e+00   1.3912584e-02
   1.8452555e+00   1.4742442e-02
   1.8512176e+00   1.5635812e-02
   1.8571796e+00   1.6597299e-02
   1.8631417e+00   1.7631402e-02
   1.8691037e+00   1.8744885e-02
   1.8750658e+00   1.9941357e-02
   1.8810278e+00   2.1226472e-02
   1.8869899e+00   2.2602718e-02
   1.8929519e+00   2.4074412e-02
   1.8989140e+00   2.5647153e-02
   1.9048760e+00   2.7321295e-02
   1.9108381e+00   2.9099036e-02
   1.9168002e+00   3.0978713e-02
   1.9227622e+00   3.2957824e-02
   1.9287243e+00   3.5037990e-02
   1.9346863e+00   3.7218574e-02
   1.9406484e+00   3.9492820e-02
   1.9466104e+00   4.1871136e-02
   1.9525725e+00   4.4358355e-02
   1.9585345e+00   4.6965549e-02
   1.9644966e+00   4.9712817e-02
   1.9704586e+00   5.2627289e-02
   1.9764207e+00   5.5744069e-02
   1.9823827e+00   5.9099257e-02
   1.9883448e+00   6.2728183e-02
   1.9943068e+00   6.6685482e-02
   2.0002689e+00   7.1034047e-02
   2.0062310e+00   7.5819563e-02
   2.0121930e+00   8.1122831e-02
   2.0181551e+00   8.7024938e-02
   2.0241171e+00   9.3616711e-02
   2.0300792e+00   1.0101602e-01
   2.0360412e+00   1.0935924e-01
   2.0420033e+00   1.1879245e-01
   2.0479653e+00   1.2951057e-01
   2.0539274e+00   1.4173503e-01
   2.0598894e+00   1.5575997e-01
   2.0658515e+00   1.7183351e-01
   2.0718135e+00   1.9037506e-01
   2.0777756e+00   2.1173272e-01
   2.0837376e+00   2.3639267e-01
   2.0896997e+00   2.6480506e-01
   2.0956618e+00   2.9736507e-01
   2.1016238e+00   3.3443695e-01
   2.1075859e+00   3.7639344e-01
   2.1135479e+00   4.2328349e-01
   2.1195100e+00   4.7469428e-01
   2.1254720e+00   5.3019878e-01
   2.1314341e+00   5.8874752e-01
   2.1373961e+00   6.4880198e-01
   2.1433582e+00   7.0841265e-01
   2.1493202e+00   7.6560499e-01
   2.1552823e+00   8.1847997e-01
   2.1612443e+00   8.6509765e-01
   2.1672064e+00   9.0438215e-01
   2.1731684e+00   9.3559812e-01
   2.1791305e+00   9.5904851e-01
   2.1850926e+00   9.7553454e-01
   2.1910546e+00   9.8637854e-01
   2.1970167e+00   9.9296551e-01
   2.2029787e+00   9.9667188e-01
   2.2089408e+00   9.9856146e-01
   2.2149028e+00   9.9944324e-01
   2.2208649e+00   9.9980612e-01
   2.2268269e+00   9.9994139e-01
   2.2327890e+00   9.9998470e-01
   2.2387510e+00   9.9999657e-01
   2.2447131e+00   9.9999938e-01
   2.2506751e+00   9.9999991e-01
   2.2566372e+00   9.9999999e-01
   2.2625992e+00   1.0000000e+00
   2.2685613e+00   1.0000000e+00
   2.2745234e+00   1.0000000e+00
   2.2804854e+00   1.0000000e+00
   2.2864475e+00   1.0000000e+00
2.35e+00   1.0000000e+00



==> data/CDF_REF_M8.txt <==
   2.4607833e-03   0.0000000e+00
   7.3823499e-03   0.0000000e+00
   1.2303917e-02   0.0000000e+00
   1.7225483e-02   0.0000000e+00
   2.2147050e-02   0.0000000e+00
   2.7068616e-02   0.0000000e+00
   3.1990183e-02   0.0000000e+00
   3.6911750e-02   0.0000000e+00
   4.1833316e-02   0.0000000e+00
   4.6754883e-02   0.0000000e+00
   5.1676449e-02   0.0000000e+00
   5.6598016e-02   0.0000000e+00
   6.1519583e-02   0.0000000e+00
   6.6441149e-02   0.0000000e+00
   7.1362716e-02   0.0000000e+00
   7.6284282e-02   0.0000000e+00
   8.1205849e-02   0.0000000e+00
   8.6127416e-02   0.0000000e+00
   9.1048982e-02   0.0000000e+00
   9.5970549e-02   0.0000000e+00
   1.0089212e-01   0.0000000e+00
   1.0581368e-01   0.0000000e+00
   1.1073525e-01   0.0000000e+00
   1.1565682e-01   0.0000000e+00
   1.2057838e-01   0.0000000e+00
   1.2549995e-01   0.0000000e+00
   1.3042151e-01   0.0000000e+00
   1.3534308e-01   0.0000000e+00
   1.4026465e-01   0.0000000e+00
   1.4518621e-01   0.0000000e+00
   1.5010778e-01   0.0000000e+00
   1.5502935e-01   0.0000000e+00
   1.5995091e-01   0.0000000e+00
   1.6487248e-01   0.0000000e+00
   1.6979405e-01   0.0000000e+00
   1.7471561e-01   0.0000000e+00
   1.7963718e-01   0.0000000e+00
   1.8455875e-01   0.0000000e+00
   1.8948031e-01   0.0000000e+00
   1.9440188e-01   0.0000000e+00
   1.9932345e-01   9.6389863e-11
   2.0424501e-01   1.7350175e-10
   2.0916658e-01   2.1205770e-10
   2.1408815e-01   2.6989162e-10
   2.1900971e-01   2.9639883e-10
   2.2393128e-01   3.7592047e-10
   2.2885285e-01   4.2170565e-10
   2.3377441e-01   4.7712982e-10
   2.3869598e-01   5.5665146e-10
   2.4361755e-01   6.0966588e-10
   2.4853911e-01   6.5063158e-10
   2.5346068e-01   6.9400701e-10
   2.5838225e-01   7.5666043e-10
   2.6330381e-01   1.1081607e-09
   2.6822538e-01   1.3310208e-09
   2.7314695e-01   1.5351423e-09
   2.7806851e-01   1.7151664e-09
   2.8299008e-01   1.8812115e-09
   2.8791165e-01   2.0541861e-09
   2.9283321e-01   2.2111915e-09
   2.9775478e-01   2.3608479e-09
   3.0267635e-01   2.4982757e-09
   3.0759791e-01   2.6813688e-09
   3.1251948e-01   2.8383742e-09
   3.1744105e-01   3.0259871e-09
   3.2236261e-01   3.5142599e-09
   3.2728418e-01   3.9507531e-09
   3.3220575e-01   4.3119285e-09
   3.3712731e-01   4.6433740e-09
   3.4204888e-01   4.9581197e-09
   3.4697045e-01   5.2975465e-09
   3.5189201e-01   6.2595074e-09
   3.5681358e-01   6.9276064e-09
   3.6173515e-01   7.4829908e-09
   3.6665671e-01   8.0798040e-09
   3.7157828e-01   8.6655754e-09
   3.7649984e-01   9.1761914e-09
   3.8142141e-01   9.7376349e-09
   3.8634298e-01   1.0305112e-08
   3.9126454e-01   1.1498786e-08
   3.9618611e-01   1.2487185e-08
   4.0110768e-01   1.3373502e-08
   4.0602924e-01   1.4134031e-08
   4.1095081e-01   1.6058011e-08
   4.1587238e-01   1.7366823e-08
   4.2079394e-01   1.8549583e-08
   4.2571551e-01   1.9778246e-08
   4.3063708e-01   2.0884968e-08
   4.3555864e-01   2.1990564e-08
   4.4048021e-01   2.3764019e-08
   4.4540178e-01   2.5499559e-08
   4.5032334e-01   2.7048887e-08
   4.5524491e-01   2.9797248e-08
   4.6016648e-01   3.1840379e-08
   4.6508804e-01   3.3701285e-08
   4.7000961e-01   3.5535606e-08
   4.7493118e-01   3.7310394e-08
   4.7985274e-01   3.9105867e-08
   4.8477431e-01   4.1974760e-08
   4.8969588e-01   4.5611185e-08
   4.9461744e-01   4.8996417e-08
   4.9953901e-01   5.1954148e-08
   5.0446058e-01   5.4606445e-08
   5.0938214e-01   5.7287355e-08
   5.1430371e-01   6.0011669e-08
   5.1922528e-01   6.3668952e-08
   5.2414684e-01   6.9382297e-08
   5.2906841e-01   7.3553830e-08
   5.3398998e-01   7.7230742e-08
   5.3891154e-01   8.1100654e-08
   5.4383311e-01   8.4866154e-08
   5.4875468e-01   9.0739317e-08
   5.5367624e-01   9.7135720e-08
   5.5859781e-01   1.0251145e-07
   5.6351938e-01   1.0737681e-07
   5.6844094e-01   1.1237834e-07
   5.7336251e-01   1.1774410e-07
   5.7828408e-01   1.2652660e-07
   5.8320564e-01   1.3335999e-07
   5.8812721e-01   1.3967510e-07
   5.9304878e-01   1.4581002e-07
   5.9797034e-01   1.5432915e-07
   6.0289191e-01   1.6341140e-07
   6.0781348e-01   1.7195720e-07
   6.1273504e-01   1.7967623e-07
   6.1765661e-01   1.8814135e-07
   6.2257818e-01   1.9928265e-07
   6.2749974e-01   2.0876119e-07
   6.3242131e-01   2.1825398e-07
   6.3734287e-01   2.2841265e-07
   6.4226444e-01   2.4145205e-07
   6.4718601e-01   2.5256664e-07
   6.5210757e-01   2.6409997e-07
   6.5702914e-01   2.7790600e-07
   6.6195071e-01   2.9185871e-07
   6.6687227e-01   3.0422964e-07
   6.7179384e-01   3.1694691e-07
   6.7671541e-01   3.3516986e-07
   6.8163697e-01   3.5042176e-07
   6.8655854e-01   3.6464431e-07
   6.9148011e-01   3.8383619e-07
   6.9640167e-01   4.0169239e-07
   7.0132324e-01   4.1813467e-07
   7.0624481e-01   4.3841774e-07
   7.1116637e-01   4.5915065e-07
   7.1608794e-01   4.7796864e-07
   7.2100951e-01   5.0074627e-07
   7.2593107e-01   5.2285213e-07
   7.3085264e-01   5.4438484e-07
   7.3577421e-01   5.7139977e-07
   7.4069577e-01   5.9605503e-07
   7.4561734e-01   6.1947579e-07
   7.5053891e-01   6.5148464e-07
   7.5546047e-01   6.7785083e-07
   7.6038204e-01   7.0799908e-07
   7.6530361e-01   7.3967235e-07
   7.7022517e-01   7.6817493e-07
   7.7514674e-01   8.0497209e-07
   7.8006831e-01   8.3742179e-07
   7.8498987e-01   8.7567212e-07
   7.8991144e-01   9.1203965e-07
   7.9483301e-01   9.4982762e-07
   7.9975457e-01   9.9228401e-07
   8.0467614e-01   1.0296821e-06
   8.0959771e-01   1.0773498e-06
   8.1451927e-01   1.1182303e-06
   8.1944084e-01   1.1687580e-06
   8.2436241e-01   1.2128977e-06
   8.2928397e-01   1.2673970e-06
   8.3420554e-01   1.3159485e-06
   8.3912711e-01   1.3736067e-06
   8.4404867e-01   1.4256967e-06
   8.4897024e-01   1.4884748e-06
   8.5389181e-01   1.5444738e-06
   8.5881337e-01   1.6121590e-06
   8.6373494e-01   1.6755061e-06
   8.6865651e-01   1.7437669e-06
   8.7357807e-01   1.8148303e-06
   8.7849964e-01   1.8842148e-06
   8.8342120e-01   1.9624595e-06
   8.8834277e-01   2.0344731e-06
   8.9326434e-01   2.1201526e-06
   8.9818590e-01   2.2058218e-06
   9.0310747e-01   2.2875243e-06
   9.0802904e-01   2.3813795e-06
   9.1295060e-01   2.4751208e-06
   9.1787217e-01   2.5668545e-06
   9.2279374e-01   2.6702914e-06
   9.2771530e-01   2.7746337e-06
   9.3263687e-01   2.8762509e-06
   9.3755844e-01   2.9911422e-06
   9.4248000e-01   3.1065929e-06
   9.4740157e-01   3.2246254e-06
   9.5232314e-01   3.3416978e-06
   9.5724470e-01   3.4709109e-06
   9.6216627e-01   3.6024314e-06
   9.6708784e-01   3.7379890e-06
   9.7200940e-01   3.8759997e-06
   9.7693097e-01   4.0141465e-06
   9.8185254e-01   4.1634255e-06
   9.8677410e-01   4.3176825e-06
   9.9169567e-01   4.4753366e-06
   9.9661724e-01   4.6384654e-06
   1.0015388e+00   4.8054345e-06
   1.0064604e+00   4.9772694e-06
   1.0113819e+00   5.1535640e-06
   1.0163035e+00   5.3353152e-06
   1.0212251e+00   5.5219042e-06
   1.0261466e+00   5.7146305e-06
   1.0310682e+00   5.9136642e-06
   1.0359898e+00   6.1170873e-06
   1.0409113e+00   6.3269781e-06
   1.0458329e+00   6.5410820e-06
   1.0507545e+00   6.7607870e-06
   1.0556760e+00   6.9855024e-06
   1.0605976e+00   7.2203729e-06
   1.0655192e+00   7.4617304e-06
   1.0704407e+00   7.7060420e-06
   1.0753623e+00   7.9558218e-06
   1.0802839e+00   8.2120442e-06
   1.0852054e+00   8.4775755e-06
   1.0901270e+00   8.7451926e-06
   1.0950486e+00   9.0243028e-06
   1.0999701e+00   9.3061770e-06
   1.1048917e+00   9.5957959e-06
   1.1098133e+00   9.8914941e-06
   1.1147348e+00   1.0196451e-05
   1.1196564e+00   1.0502976e-05
   1.1245780e+00   1.0821085e-05
   1.1294995e+00   1.1144849e-05
   1.1344211e+00   1.1472858e-05
   1.1393427e+00   1.1809254e-05
   1.1442642e+00   1.2154195e-05
   1.1491858e+00   1.2505184e-05
   1.1541074e+00   1.2863245e-05
   1.1590289e+00   1.3228953e-05
   1.1639505e+00   1.3602499e-05
   1.1688721e+00   1.3983616e-05
   1.1737936e+00   1.4371413e-05
   1.1787152e+00   1.4770269e-05
   1.1836368e+00   1.5174411e-05
   1.1885583e+00   1.5587887e-05
   1.1934799e+00   1.6009733e-05
   1.1984015e+00   1.6439921e-05
   1.2033230e+00   1.6878358e-05
   1.2082446e+00   1.7325557e-05
   1.2131662e+00   1.7782348e-05
   1.2180877e+00   1.8249514e-05
   1.2230093e+00   1.8724956e-05
   1.2279309e+00   1.9208874e-05
   1.2328524e+00   1.9703518e-05
   1.2377740e+00   2.0209573e-05
   1.2426956e+00   2.0725577e-05
   1.2476171e+00   2.1254388e-05
   1.2525387e+00   2.1795736e-05
   1.2574603e+00   2.2346942e-05
   1.2623818e+00   2.2910872e-05
   1.2673034e+00   2.3487705e-05
   1.2722250e+00   2.4078865e-05
   1.2771465e+00   2.4684242e-05
   1.2820681e+00   2.5303494e-05
   1.2869897e+00   2.5936642e-05
   1.2919112e+00   2.6585325e-05
   1.2968328e+00   2.7251639e-05
   1.3017544e+00   2.7930250e-05
   1.3066759e+00   2.8627692e-05
   1.3115975e+00   2.9344234e-05
   1.3165191e+00   3.0081334e-05
   1.3214406e+00   3.0836316e-05
   1.3263622e+00   3.1613364e-05
   1.3312838e+00   3.2408271e-05
   1.3362053e+00   3.3225857e-05
   1.3411269e+00   3.4065734e-05
   1.3460485e+00   3.4930324e-05
   1.3509700e+00   3.5819289e-05
   1.3558916e+00   3.6730417e-05
   1.3608132e+00   3.7671452e-05
   1.3657347e+00   3.8638840e-05
   1.3706563e+00   3.9639283e-05
   1.3755779e+00   4.0664427e-05
   1.3804994e+00   4.1727753e-05
   1.3854210e+00   4.2814748e-05
   1.3903426e+00   4.3934812e-05
   1.3952641e+00   4.5092196e-05
   1.4001857e+00   4.6290875e-05
   1.4051073e+00   4.7516213e-05
   1.4100288e+00   4.8778868e-05
   1.4149504e+00   5.0080696e-05
   1.4198720e+00   5.1428566e-05
   1.4247935e+00   5.2814910e-05
   1.4297151e+00   5.4248482e-05
   1.4346367e+00   5.5725551e-05
   1.4395582e+00   5.7246953e-05
   1.4444798e+00   5.8823736e-05
   1.4494014e+00   6.0449677e-05
   1.4543229e+00   6.2104174e-05
   1.4592445e+00   6.3821544e-05
   1.4641661e+00   6.5605216e-05
   1.4690876e+00   6.7453162e-05
   1.4740092e+00   6.9362198e-05
   1.4789308e+00   7.1289033e-05
   1.4838523e+00   7.3306136e-05
   1.4887739e+00   7.5401900e-05
   1.4936955e+00   7.7536968e-05
   1.4986170e+00   7.9751199e-05
   1.5035386e+00   8.2062657e-05
   1.5084602e+00   8.4409077e-05
   1.5133817e+00   8.6856095e-05
   1.5183033e+00   8.9413472e-05
   1.5232249e+00   9.1977809e-05
   1.5281464e+00   9.4694684e-05
   1.5330680e+00   9.7461291e-05
   1.5379896e+00   1.0035322e-04
   1.5429111e+00   1.0334617e-04
   1.5478327e+00   1.0642173e-04
   1.5527543e+00   1.0966654e-04
   1.5576758e+00   1.1292502e-04
   1.5625974e+00   1.1643009e-04
   1.5675190e+00   1.1991337e-04
   1.5724405e+00   1.2364374e-04
   1.5773621e+00   1.2743100e-04
   1.5822837e+00   1.3141139e-04
   1.5872052e+00   1.3553291e-04
   1.5921268e+00   1.3978538e-04
   1.5970484e+00   1.4427223e-04
   1.6019699e+00   1.4883512e-04
   1.6068915e+00   1.5373914e-04
   1.6118131e+00   1.5863426e-04
   1.6167346e+00   1.6382726e-04
   1.6216562e+00   1.6925524e-04
   1.6265778e+00   1.7482759e-04
   1.6314993e+00   1.8081496e-04
   1.6364209e+00   1.8680652e-04
   1.6413425e+00   1.9313298e-04
   1.6462640e+00   1.9983504e-04
   1.6511856e+00   2.0662620e-04
   1.6561072e+00   2.1379702e-04
   1.6610287e+00   2.2134939e-04
   1.6659503e+00   2.2904157e-04
   1.6708719e+00   2.3715250e-04
   1.6757934e+00   2.4571036e-04
   1.6807150e+00   2.5441526e-04
   1.6856366e+00   2.6360984e-04
   1.6905581e+00   2.7329960e-04
   1.6954797e+00   2.8316621e-04
   1.7004013e+00   2.9352787e-04
   1.7053228e+00   3.0459001e-04
   1.7102444e+00   3.1578174e-04
   1.7151660e+00   3.2750307e-04
   1.7200875e+00   3.3983725e-04
   1.7250091e+00   3.5281388e-04
   1.7299307e+00   3.6611477e-04
   1.7348522e+00   3.8008291e-04
   1.7397738e+00   3.9479044e-04
   1.7446954e+00   4.1015353e-04
   1.7496169e+00   4.2608363e-04
   1.7545385e+00   4.4281712e-04
   1.7594601e+00   4.6041543e-04
   1.7643816e+00   4.7886574e-04
   1.7693032e+00   4.9808705e-04
   1.7742248e+00   5.1823255e-04
   1.7791463e+00   5.3947086e-04
   1.7840679e+00   5.6182610e-04
   1.7889895e+00   5.8513721e-04
   1.7939110e+00   6.0969234e-04
   1.7988326e+00   6.3549747e-04
   1.8037542e+00   6.6270969e-04
   1.8086757e+00   6.9139593e-04
   1.8135973e+00   7.2146108e-04
   1.8185189e+00   7.5316820e-04
   1.8234404e+00   7.8657547e-04
   1.8283620e+00   8.2180709e-04
   1.8332836e+00   8.5901422e-04
   1.8382051e+00   8.9817346e-04
   1.8431267e+00   9.3937651e-04
   1.8480483e+00   9.8293665e-04
   1.8529698e+00   1.0287693e-03
   1.8578914e+00   1.0771837e-03
   1.8628130e+00   1.1281286e-03
   1.8677345e+00   1.1819277e-03
   1.8726561e+00   1.2385777e-03
   1.8775777e+00   1.2983678e-03
   1.8824992e+00   1.3613903e-03
   1.8874208e+00   1.4279734e-03
   1.8923424e+00   1.4981468e-03
   1.8972639e+00   1.5721954e-03
   1.9021855e+00   1.6501624e-03
   1.9071071e+00   1.7325461e-03
   1.9120286e+00   1.8194869e-03
   1.9169502e+00   1.9109892e-03
   1.9218718e+00   2.0079771e-03
   1.9267933e+00   2.1103303e-03
   1.9317149e+00   2.2182728e-03
   1.9366365e+00   2.3323318e-03
   1.9415580e+00   2.4531489e-03
   1.9464796e+00   2.5806242e-03
   1.9514012e+00   2.7156492e-03
   1.9563227e+00   2.8584892e-03
   1.9612443e+00   3.0101153e-03
   1.9661659e+00   3.1705321e-03
   1.9710874e+00   3.3407282e-03
   1.9760090e+00   3.5215750e-03
   1.9809306e+00   3.7138901e-03
   1.9858521e+00   3.9185673e-03
   1.9907737e+00   4.1364969e-03
   1.9956953e+00   4.3691612e-03
   2.0006168e+00   4.6173137e-03
   2.0055384e+00   4.8821013e-03
   2.0104600e+00   5.1655360e-03
   2.0153815e+00   5.4686655e-03
   2.0203031e+00   5.7940206e-03
   2.0252247e+00   6.1428266e-03
   2.0301462e+00   6.5176536e-03
   2.0350678e+00   6.9209491e-03
   2.0399894e+00   7.3555860e-03
   2.0449109e+00   7.8249704e-03
   2.0498325e+00   8.3323679e-03
   2.0547541e+00   8.8815595e-03
   2.0596756e+00   9.4769956e-03
   2.0645972e+00   1.0122851e-02
   2.0695188e+00   1.0824796e-02
   2.0744403e+00   1.1588620e-02
   2.0793619e+00   1.2421500e-02
   2.0842835e+00   1.3327934e-02
   2.0892050e+00   1.4316203e-02
   2.0941266e+00   1.5393148e-02
   2.0990482e+00   1.6570396e-02
   2.1039697e+00   1.7852660e-02
   2.1088913e+00   1.9248167e-02
   2.1138129e+00   2.0764192e-02
   2.1187344e+00   2.2411636e-02
   2.1236560e+00   2.4194548e-02
   2.1285776e+00   2.6127634e-02
   2.1334991e+00   2.8213753e-02
   2.1384207e+00   3.0466118e-02
   2.1433423e+00   3.2897596e-02
   2.1482638e+00   3.5519330e-02
   2.1531854e+00   3.8355488e-02
   2.1581070e+00   4.1429262e-02
   2.1630285e+00   4.4781167e-02
   2.1679501e+00   4.8454165e-02
   2.1728717e+00   5.2509728e-02
   2.1777932e+00   5.7033356e-02
   2.1827148e+00   6.2110219e-02
   2.1876364e+00   6.7893589e-02
   2.1925579e+00   7.4535317e-02
   2.1974795e+00   8.2182584e-02
   2.2024011e+00   9.1103652e-02
   2.2073226e+00   1.0156703e-01
   2.2122442e+00   1.1386412e-01
   2.2171658e+00   1.2836210e-01
   2.2220873e+00   1.4542813e-01
   2.2270089e+00   1.6538942e-01
   2.2319305e+00   1.8870423e-01
   2.2368520e+00   2.1575731e-01
   2.2417736e+00   2.4671926e-01
   2.2466952e+00   2.8187425e-01
   2.2516167e+00   3.2125938e-01
   2.2565383e+00   3.6473445e-01
   2.2614599e+00   4.1192275e-01
   2.2663814e+00   4.6222622e-01
   2.2713030e+00   5.1490764e-01
   2.2762246e+00   5.6880641e-01
   2.2811461e+00   6.2273755e-01
   2.2860677e+00   6.7570363e-01
   2.2909893e+00   7.2634660e-01
   2.2959108e+00   7.7358104e-01
   2.3008324e+00   8.1655216e-01
   2.3057540e+00   8.5461988e-01
   2.3106755e+00   8.8737286e-01
   2.3155971e+00   9.1486780e-01
   2.3205187e+00   9.3718520e-01
   2.3254402e+00   9.5487223e-01
   2.3303618e+00   9.6846182e-01
   2.3352834e+00   9.7856934e-01
   2.3402049e+00   9.8581585e-01
   2.3451265e+00   9.9089225e-01
   2.3500481e+00   9.9432381e-01
   2.3549696e+00   9.9656293e-01
   2.3598912e+00   9.9798397e-01
   2.3648128e+00   9.9885622e-01
   2.3697343e+00   9.9937201e-01
   2.3746559e+00   9.9966442e-01
   2.3795775e+00   9.9982739e-01
   2.3844990e+00   9.9991414e-01
   2.3894206e+00   9.9995904e-01
   2.3943422e+00   9.9998098e-01
   2.3992637e+00   9.9999147e-01
   2.4041853e+00   9.9999635e-01
   2.4091069e+00   9.9999846e-01
   2.4140284e+00   9.9999940e-01
   2.4189500e+00   9.9999976e-01
   2.4238716e+00   9.9999991e-01
   2.4287931e+00   9.9999997e-01
   2.4337147e+00   9.9999999e-01
   2.4386363e+00   1.0000000e+00
   2.4435578e+00   1.0000000e+00
   2.4484794e+00   1.0000000e+00
   2.4534010e+00   1.0000000e+00
   2.4583225e+00   1.0000000e+00
   2.4632441e+00   1.0000000e+00
   2.4681657e+00   1.0000000e+00
   2.4730872e+00   1.0000000e+00
   2.4780088e+00   1.0000000e+00
   2.4829304e+00   1.0000000e+00
   2.4878519e+00   1.0000000e+00
   2.4927735e+00   1.0000000e+00
   2.4976951e+00   1.0000000e+00
   2.5026166e+00   1.0000000e+00
   2.5075382e+00   1.0000000e+00
   2.5124597e+00   1.0000000e+00
   2.5173813e+00   1.0000000e+00


==> data/Gamma2_Ts.txt <==
  -1.5000000e+01   2.9010565e-02
  -1.3421053e+01   4.1730243e-02
  -1.1842105e+01   6.0026864e-02
  -1.0263158e+01   8.6345636e-02
  -8.6842105e+00   1.2420387e-01
  -7.1052632e+00   1.7866104e-01
  -5.5263158e+00   2.5699496e-01
  -3.9473684e+00   3.6967437e-01
  -2.3684211e+00   5.3175805e-01
  -7.8947368e-01   7.6490731e-01
   7.8947368e-01   1.1002808e+00
   2.3684211e+00   1.5826988e+00
   3.9473684e+00   2.2766330e+00
   5.5263158e+00   3.2748225e+00
   7.1052632e+00   4.7106680e+00
   8.6842105e+00   6.7760598e+00
   1.0263158e+01   9.7470225e+00
   1.1842105e+01   1.4020603e+01
   1.3421053e+01   2.0167935e+01
   1.5000000e+01   2.9010565e+01


==> data/Gamma2_d.txt <==
   1.0000000e+00   2.5000000e+01
   2.0000000e+00   1.6202197e+01
   2.4210526e+00   1.2762119e+01
   2.8421053e+00   9.8196023e+00
   3.2631579e+00   7.2299542e+00
   3.6842105e+00   4.9024109e+00
   4.1052632e+00   2.7765396e+00
   4.5263158e+00   8.1025471e-01
   4.9473684e+00  -1.0267923e+00
   5.3684211e+00  -2.7571008e+00
   5.7894737e+00  -4.3977267e+00
   6.2105263e+00  -5.9618367e+00
   6.6315789e+00  -7.4597465e+00
   7.0526316e+00  -8.8996379e+00
   7.4736842e+00  -1.0288065e+01
   7.8947368e+00  -1.1630325e+01
   8.3157895e+00  -1.2930724e+01
   8.7368421e+00  -1.4192790e+01
   9.1578947e+00  -1.5419426e+01
   9.5789474e+00  -1.6613035e+01
   1.0000000e+01  -1.7775616e+01


==> data/Mag_vs_dist.txt <==
   1.0000000e-01  -4.6414312e+00  -6.6308677e+00   1.2632108e+01  -7.3104956e+00  -1.1807000e+02
   1.0353218e-01  -4.9429387e+00  -7.2364668e+00   1.1727586e+01  -7.9135107e+00  -1.1807000e+02
   1.0718913e-01  -5.2444462e+00  -7.8421692e+00   1.0823063e+01  -8.5165258e+00  -1.1807000e+02
   1.1097525e-01  -5.5459538e+00  -8.4479794e+00   9.9185403e+00  -9.1195408e+00  -1.1807000e+02
   1.1489510e-01  -5.8474613e+00  -9.0539020e+00   9.0140177e+00  -9.7225559e+00  -1.1807000e+02
   1.1895341e-01  -6.1489688e+00  -9.6599418e+00   8.1094951e+00  -1.0325571e+01  -1.1807000e+02
   1.2315506e-01  -6.4504764e+00  -1.0266104e+01   7.2049725e+00  -1.0928586e+01  -1.1807000e+02
   1.2750512e-01  -6.7519839e+00  -1.0872393e+01   6.3004498e+00  -1.1531601e+01  -1.1807000e+02
   1.3200884e-01  -7.0534915e+00  -1.1478816e+01   5.3959272e+00  -1.2134616e+01  -1.1807000e+02
   1.3667164e-01  -7.3549990e+00  -1.2085377e+01   4.4914046e+00  -1.2737631e+01  -1.1807000e+02
   1.4149913e-01  -7.6565065e+00  -1.2692082e+01   3.5868820e+00  -1.3340646e+01  -1.1807000e+02
   1.4649714e-01  -7.9580141e+00  -1.3298939e+01   2.6823594e+00  -1.3943661e+01  -1.1807000e+02
   1.5167169e-01  -8.2595216e+00  -1.3905954e+01   1.7778368e+00  -1.4546677e+01  -1.1807000e+02
   1.5702901e-01  -8.5610291e+00  -1.4513132e+01   8.7331416e-01  -1.5149692e+01  -1.1807000e+02
   1.6257557e-01  -8.8625367e+00  -1.5120483e+01  -3.1208450e-02  -1.5752707e+01  -1.1807000e+02
   1.6831804e-01  -9.1640442e+00  -1.5728012e+01  -9.3573106e-01  -1.6355722e+01  -1.1807000e+02
   1.7426334e-01  -9.4655518e+00  -1.6335729e+01  -1.8402537e+00  -1.6958737e+01  -1.1807000e+02
   1.8041864e-01  -9.7670593e+00  -1.6943641e+01  -2.7447763e+00  -1.7561752e+01  -1.1807000e+02
   1.8679136e-01  -1.0068567e+01  -1.7551757e+01  -3.6492989e+00  -1.8164767e+01  -1.1807000e+02
   1.9338918e-01  -1.0370074e+01  -1.8160086e+01  -4.5538215e+00  -1.8767782e+01  -1.1807000e+02
   2.0022004e-01  -1.0671582e+01  -1.8768638e+01  -5.4583441e+00  -1.9370797e+01  -1.1807000e+02
   2.0729218e-01  -1.0973089e+01  -1.9377422e+01  -6.3628667e+00  -1.9973812e+01  -1.1807000e+02
   2.1461412e-01  -1.1274597e+01  -1.9986449e+01  -7.2673894e+00  -2.0576827e+01  -1.1807000e+02
   2.2219469e-01  -1.1576105e+01  -2.0595730e+01  -8.1719120e+00  -2.1179842e+01  -1.1807000e+02
   2.3004301e-01  -1.1877612e+01  -2.1205276e+01  -9.0764346e+00  -2.1782857e+01  -1.1807000e+02
   2.3816856e-01  -1.2179120e+01  -2.1815100e+01  -9.9809572e+00  -2.2385873e+01  -1.1807000e+02
   2.4658111e-01  -1.2480627e+01  -2.2425213e+01  -1.0885480e+01  -2.2988888e+01  -1.1807000e+02
   2.5529081e-01  -1.2782135e+01  -2.3035629e+01  -1.1790002e+01  -2.3591903e+01  -1.1807000e+02
   2.6430815e-01  -1.3083642e+01  -2.3646361e+01  -1.2694525e+01  -2.4194918e+01  -1.1807000e+02
   2.7364400e-01  -1.3385150e+01  -2.4257425e+01  -1.3599048e+01  -2.4797933e+01  -1.1807000e+02
   2.8330961e-01  -1.3686657e+01  -2.4868834e+01  -1.4503570e+01  -2.5400948e+01  -1.1807000e+02
   2.9331663e-01  -1.3988165e+01  -2.5480606e+01  -1.5408093e+01  -2.6003963e+01  -1.1807000e+02
   3.0367711e-01  -1.4289672e+01  -2.6092757e+01  -1.6312615e+01  -2.6606978e+01  -1.1807000e+02
   3.1440355e-01  -1.4591180e+01  -2.6705304e+01  -1.7217138e+01  -2.7209993e+01  -1.1807000e+02
   3.2550886e-01  -1.4892687e+01  -2.7318265e+01  -1.8121661e+01  -2.7813008e+01  -1.1807000e+02
   3.3700643e-01  -1.5194195e+01  -2.7931659e+01  -1.9026183e+01  -2.8416023e+01  -1.1807000e+02
   3.4891012e-01  -1.5495703e+01  -2.8545507e+01  -1.9930706e+01  -2.9019038e+01  -1.1807000e+02
   3.6123427e-01  -1.5797210e+01  -2.9159830e+01  -2.0835229e+01  -2.9622053e+01  -1.1807000e+02
   3.7399373e-01  -1.6098718e+01  -2.9774650e+01  -2.1739751e+01  -3.0225068e+01  -1.1807000e+02
   3.8720388e-01  -1.6400225e+01  -3.0389990e+01  -2.2644274e+01  -3.0828084e+01  -1.1807000e+02
   4.0088063e-01  -1.6701733e+01  -3.1005874e+01  -2.3548796e+01  -3.1431099e+01  -1.1807000e+02
   4.1504048e-01  -1.7003240e+01  -3.1622327e+01  -2.4453319e+01  -3.2034114e+01  -1.1807000e+02
   4.2970047e-01  -1.7304748e+01  -3.2239378e+01  -2.5357842e+01  -3.2637129e+01  -1.1807000e+02
   4.4487828e-01  -1.7606255e+01  -3.2857053e+01  -2.6262364e+01  -3.3240144e+01  -1.1807000e+02
   4.6059220e-01  -1.7907763e+01  -3.3475381e+01  -2.7166887e+01  -3.3843159e+01  -1.1807000e+02
   4.7686117e-01  -1.8209270e+01  -3.4094395e+01  -2.8071409e+01  -3.4446174e+01  -1.1807000e+02
   4.9370479e-01  -1.8510778e+01  -3.4714126e+01  -2.8975932e+01  -3.5049189e+01  -1.1807000e+02
   5.1114335e-01  -1.8812285e+01  -3.5334608e+01  -2.9880455e+01  -3.5652204e+01  -1.1807000e+02
   5.2919787e-01  -1.9113793e+01  -3.5955877e+01  -3.0784977e+01  -3.6255219e+01  -1.1807000e+02
   5.4789012e-01  -1.9415301e+01  -3.6577971e+01  -3.1689500e+01  -3.6858234e+01  -1.1807000e+02
   5.6724261e-01  -1.9716808e+01  -3.7200928e+01  -3.2594023e+01  -3.7461249e+01  -1.1807000e+02
   5.8727866e-01  -2.0018316e+01  -3.7824790e+01  -3.3498545e+01  -3.8064264e+01  -1.1807000e+02
   6.0802243e-01  -2.0319823e+01  -3.8449600e+01  -3.4403068e+01  -3.8667280e+01  -1.1807000e+02
   6.2949890e-01  -2.0621331e+01  -3.9075403e+01  -3.5307590e+01  -3.9270295e+01  -1.1807000e+02
   6.5173396e-01  -2.0922838e+01  -3.9702247e+01  -3.6212113e+01  -3.9873310e+01  -1.1807000e+02
   6.7475441e-01  -2.1224346e+01  -4.0330182e+01  -3.7116636e+01  -4.0476325e+01  -1.1807000e+02
   6.9858797e-01  -2.1525853e+01  -4.0959260e+01  -3.8021158e+01  -4.1079340e+01  -1.1807000e+02
   7.2326339e-01  -2.1827361e+01  -4.1589536e+01  -3.8925681e+01  -4.1682355e+01  -1.1807000e+02
   7.4881039e-01  -2.2128868e+01  -4.2221068e+01  -3.9830203e+01  -4.2285370e+01  -1.1807000e+02
   7.7525975e-01  -2.2430376e+01  -4.2853917e+01  -4.0734726e+01  -4.2888385e+01  -1.1807000e+02
   8.0264335e-01  -2.2731883e+01  -4.3488146e+01  -4.1639249e+01  -4.3491400e+01  -1.1807000e+02
   8.3099419e-01  -2.3033391e+01  -4.4123821e+01  -4.2543771e+01  -4.4094415e+01  -1.1807000e+02
   8.6034644e-01  -2.3334898e+01  -4.4761012e+01  -4.3448294e+01  -4.4697430e+01  -1.1807000e+02
   8.9073546e-01  -2.3636406e+01  -4.5399794e+01  -4.4352816e+01  -4.5300445e+01  -1.1807000e+02
   9.2219788e-01  -2.3937914e+01  -4.6040242e+01  -4.5257339e+01  -4.5903460e+01  -1.1807000e+02
   9.5477161e-01  -2.4239421e+01  -4.6682438e+01  -4.6161862e+01  -4.6506476e+01  -1.1807000e+02
   9.8849590e-01  -2.4540929e+01  -4.7326466e+01  -4.7066384e+01  -4.7109491e+01  -1.1807000e+02
   1.0234114e+00  -2.4842436e+01  -4.7972414e+01  -4.7970907e+01  -4.7712506e+01  -1.1807000e+02
   1.0595602e+00  -2.5143944e+01  -4.8620377e+01  -4.8875430e+01  -4.8315521e+01  -1.1807000e+02
   1.0969858e+00  -2.5445451e+01  -4.9270451e+01  -4.9779952e+01  -4.8918536e+01  -1.1807000e+02
   1.1357334e+00  -2.5746959e+01  -4.9922739e+01  -5.0684475e+01  -4.9521551e+01  -1.1807000e+02
   1.1758496e+00  -2.6048466e+01  -5.0577349e+01  -5.1588997e+01  -5.0124566e+01  -1.1807000e+02
   1.2173827e+00  -2.6349974e+01  -5.1234392e+01  -5.2493520e+01  -5.0727581e+01  -1.1807000e+02
   1.2603829e+00  -2.6651481e+01  -5.1893986e+01  -5.3398043e+01  -5.1330596e+01  -1.1807000e+02
   1.3049020e+00  -2.6952989e+01  -5.2556256e+01  -5.4302565e+01  -5.1933611e+01  -1.1807000e+02
   1.3509935e+00  -2.7254496e+01  -5.3221330e+01  -5.5207088e+01  -5.2536626e+01  -1.1807000e+02
   1.3987131e+00  -2.7556004e+01  -5.3889344e+01  -5.6111610e+01  -5.3139641e+01  -1.1807000e+02
   1.4481182e+00  -2.7857512e+01  -5.4560440e+01  -5.7016133e+01  -5.3742656e+01  -1.1807000e+02
   1.4992684e+00  -2.8159019e+01  -5.5234765e+01  -5.7920656e+01  -5.4345671e+01  -1.1807000e+02
   1.5522254e+00  -2.8460527e+01  -5.5912476e+01  -5.8825178e+01  -5.4948687e+01  -1.1807000e+02
   1.6070528e+00  -2.8762034e+01  -5.6593734e+01  -5.9729701e+01  -5.5551702e+01  -1.1807000e+02
   1.6638169e+00  -2.9063542e+01  -5.7278710e+01  -6.0634224e+01  -5.6154717e+01  -1.1807000e+02
   1.7225860e+00  -2.9365049e+01  -5.7967581e+01  -6.1538746e+01  -5.6757732e+01  -1.1807000e+02
   1.7834309e+00  -2.9666557e+01  -5.8660532e+01  -6.2443269e+01  -5.7360747e+01  -1.1807000e+02
   1.8464249e+00  -2.9968064e+01  -5.9357757e+01  -6.3347791e+01  -5.7963762e+01  -1.1807000e+02
   1.9116441e+00  -3.0269572e+01  -6.0059456e+01  -6.4252314e+01  -5.8566777e+01  -1.1807000e+02
   1.9791669e+00  -3.0571079e+01  -6.0765841e+01  -6.5156837e+01  -5.9169792e+01  -1.1807000e+02
   2.0490747e+00  -3.0872587e+01  -6.1477130e+01  -6.6061359e+01  -5.9772807e+01  -1.1807000e+02
   2.1214518e+00  -3.1174094e+01  -6.2193550e+01  -6.6965882e+01  -6.0375822e+01  -1.1807000e+02
   2.1963854e+00  -3.1475602e+01  -6.2915339e+01  -6.7870404e+01  -6.0978837e+01  -1.1807000e+02
   2.2739658e+00  -3.1777110e+01  -6.3642742e+01  -6.8774927e+01  -6.1581852e+01  -1.1807000e+02
   2.3542864e+00  -3.2078617e+01  -6.4376014e+01  -6.9679450e+01  -6.2184867e+01  -1.1807000e+02
   2.4374442e+00  -3.2380125e+01  -6.5115417e+01  -7.0583972e+01  -6.2787883e+01  -1.1807000e+02
   2.5235392e+00  -3.2681632e+01  -6.5861224e+01  -7.1488495e+01  -6.3390898e+01  -1.1807000e+02
   2.6126752e+00  -3.2983140e+01  -6.6613717e+01  -7.2393017e+01  -6.3993913e+01  -1.1807000e+02
   2.7049597e+00  -3.3284647e+01  -6.7373183e+01  -7.3297540e+01  -6.4596928e+01  -1.1807000e+02
   2.8005039e+00  -3.3586155e+01  -6.8139919e+01  -7.4202063e+01  -6.5199943e+01  -1.1807000e+02
   2.8994229e+00  -3.3887662e+01  -6.8914229e+01  -7.5106585e+01  -6.5802958e+01  -1.1807000e+02
   3.0018358e+00  -3.4189170e+01  -6.9696422e+01  -7.6011108e+01  -6.6405973e+01  -1.1807000e+02
   3.1078662e+00  -3.4490677e+01  -7.0486814e+01  -7.6915631e+01  -6.7008988e+01  -1.1807000e+02
   3.2176418e+00  -3.4792185e+01  -7.1285721e+01  -7.7820153e+01  -6.7612003e+01  -1.1807000e+02
   3.3312948e+00  -3.5093692e+01  -7.2093465e+01  -7.8724676e+01  -6.8215018e+01  -1.1807000e+02
   3.4489623e+00  -3.5395200e+01  -7.2910367e+01  -7.9629198e+01  -6.8818033e+01  -1.1807000e+02
   3.5707860e+00  -3.5696708e+01  -7.3736745e+01  -8.0533721e+01  -6.9421048e+01  -1.1807000e+02
   3.6969127e+00  -3.5998215e+01  -7.4572915e+01  -8.1438244e+01  -7.0024063e+01  -1.1807000e+02
   3.8274945e+00  -3.6299723e+01  -7.5419183e+01  -8.2342766e+01  -7.0627079e+01  -1.1807000e+02
   3.9626886e+00  -3.6601230e+01  -7.6275845e+01  -8.3247289e+01  -7.1230094e+01  -1.1807000e+02
   4.1026581e+00  -3.6902738e+01  -7.7143184e+01  -8.4151811e+01  -7.1833109e+01  -1.1807000e+02
   4.2475716e+00  -3.7204245e+01  -7.8021461e+01  -8.5056334e+01  -7.2436124e+01  -1.1807000e+02
   4.3976036e+00  -3.7505753e+01  -7.8910915e+01  -8.5960857e+01  -7.3039139e+01  -1.1807000e+02
   4.5529351e+00  -3.7807260e+01  -7.9811756e+01  -8.6865379e+01  -7.3642154e+01  -1.1807000e+02
   4.7137531e+00  -3.8108768e+01  -8.0724158e+01  -8.7769902e+01  -7.4245169e+01  -1.1807000e+02
   4.8802516e+00  -3.8410275e+01  -8.1648256e+01  -8.8674425e+01  -7.4848184e+01  -1.1807000e+02
   5.0526311e+00  -3.8711783e+01  -8.2584135e+01  -8.9578947e+01  -7.5451199e+01  -1.1807000e+02
   5.2310993e+00  -3.9013290e+01  -8.3531830e+01  -9.0483470e+01  -7.6054214e+01  -1.1807000e+02
   5.4158714e+00  -3.9314798e+01  -8.4491314e+01  -9.1387992e+01  -7.6657229e+01  -1.1807000e+02
   5.6071699e+00  -3.9616306e+01  -8.5462493e+01  -9.2292515e+01  -7.7260244e+01  -1.1807000e+02
   5.8052255e+00  -3.9917813e+01  -8.6445204e+01  -9.3197038e+01  -7.7863259e+01  -1.1807000e+02
   6.0102768e+00  -4.0219321e+01  -8.7439204e+01  -9.4101560e+01  -7.8466275e+01  -1.1807000e+02
   6.2225708e+00  -4.0520828e+01  -8.8444172e+01  -9.5006083e+01  -7.9069290e+01  -1.1807000e+02
   6.4423635e+00  -4.0822336e+01  -8.9459702e+01  -9.5910605e+01  -7.9672305e+01  -1.1807000e+02
   6.6699197e+00  -4.1123843e+01  -9.0485305e+01  -9.6815128e+01  -8.0275320e+01  -1.1807000e+02
   6.9055135e+00  -4.1425351e+01  -9.1520408e+01  -9.7719651e+01  -8.0878335e+01  -1.1807000e+02
   7.1494290e+00  -4.1726858e+01  -9.2564359e+01  -9.8624173e+01  -8.1481350e+01  -1.1807000e+02
   7.4019600e+00  -4.2028366e+01  -9.3616430e+01  -9.9528696e+01  -8.2084365e+01  -1.1807000e+02
   7.6634109e+00  -4.2329873e+01  -9.4675826e+01  -1.0043322e+02  -8.2687380e+01  -1.1807000e+02
   7.9340967e+00  -4.2631381e+01  -9.5741696e+01  -1.0133774e+02  -8.3290395e+01  -1.1807000e+02
   8.2143436e+00  -4.2932888e+01  -9.6813142e+01  -1.0224226e+02  -8.3893410e+01  -1.1807000e+02
   8.5044893e+00  -4.3234396e+01  -9.7889231e+01  -1.0314679e+02  -8.4496425e+01  -1.1807000e+02
   8.8048836e+00  -4.3535904e+01  -9.8969013e+01  -1.0405131e+02  -8.5099440e+01  -1.1807000e+02
   9.1158883e+00  -4.3837411e+01  -1.0005153e+02  -1.0495583e+02  -8.5702455e+01  -1.1807000e+02
   9.4378783e+00  -4.4138919e+01  -1.0113585e+02  -1.0586035e+02  -8.6305470e+01  -1.1807000e+02
   9.7712415e+00  -4.4440426e+01  -1.0222103e+02  -1.0676488e+02  -8.6908486e+01  -1.1807000e+02
   1.0116380e+01  -4.4741934e+01  -1.0330621e+02  -1.0766940e+02  -8.7511501e+01  -1.1807000e+02
   1.0473709e+01  -4.5043441e+01  -1.0439053e+02  -1.0857392e+02  -8.8114516e+01  -1.1807000e+02
   1.0843660e+01  -4.5344949e+01  -1.0547323e+02  -1.0947844e+02  -8.8717531e+01  -1.1807000e+02
   1.1226678e+01  -4.5646456e+01  -1.0655358e+02  -1.1038297e+02  -8.9320546e+01  -1.1807000e+02
   1.1623225e+01  -4.5947964e+01  -1.0763094e+02  -1.1128749e+02  -8.9923561e+01  -1.1807000e+02
   1.2033778e+01  -4.6249471e+01  -1.0870474e+02  -1.1219201e+02  -9.0526576e+01  -1.1807000e+02
   1.2458834e+01  -4.6550979e+01  -1.0977448e+02  -1.1309654e+02  -9.1129591e+01  -1.1807000e+02
   1.2898903e+01  -4.6852486e+01  -1.1083974e+02  -1.1400106e+02  -9.1732606e+01  -1.1807000e+02
   1.3354516e+01  -4.7153994e+01  -1.1190017e+02  -1.1490558e+02  -9.2335621e+01  -1.1807000e+02
   1.3826222e+01  -4.7455502e+01  -1.1295547e+02  -1.1581010e+02  -9.2938636e+01  -1.1807000e+02
   1.4314589e+01  -4.7757009e+01  -1.1400544e+02  -1.1671463e+02  -9.3541651e+01  -1.1807000e+02
   1.4820207e+01  -4.8058517e+01  -1.1504992e+02  -1.1761915e+02  -9.4144666e+01  -1.1807000e+02
   1.5343684e+01  -4.8360024e+01  -1.1608879e+02  -1.1852367e+02  -9.4747682e+01  -1.1807000e+02
   1.5885651e+01  -4.8661532e+01  -1.1712202e+02  -1.1942819e+02  -9.5350697e+01  -1.1807000e+02
   1.6446762e+01  -4.8963039e+01  -1.1814958e+02  -1.2033272e+02  -9.5953712e+01  -1.1807000e+02
   1.7027692e+01  -4.9264547e+01  -1.1917151e+02  -1.2123724e+02  -9.6556727e+01  -1.1807000e+02
   1.7629141e+01  -4.9566054e+01  -1.2018786e+02  -1.2214176e+02  -9.7159742e+01  -1.1807000e+02
   1.8251835e+01  -4.9867562e+01  -1.2119873e+02  -1.2304628e+02  -9.7762757e+01  -1.1807000e+02
   1.8896523e+01  -5.0169069e+01  -1.2220423e+02  -1.2395081e+02  -9.8365772e+01  -1.1807000e+02
   1.9563983e+01  -5.0470577e+01  -1.2320448e+02  -1.2485533e+02  -9.8968787e+01  -1.1807000e+02
   2.0255019e+01  -5.0772084e+01  -1.2419965e+02  -1.2575985e+02  -9.9571802e+01  -1.1807000e+02
   2.0970464e+01  -5.1073592e+01  -1.2518989e+02  -1.2666437e+02  -1.0017482e+02  -1.1807000e+02
   2.1711179e+01  -5.1375099e+01  -1.2617537e+02  -1.2756890e+02  -1.0077783e+02  -1.1807000e+02
   2.2478058e+01  -5.1676607e+01  -1.2715626e+02  -1.2847342e+02  -1.0138085e+02  -1.1807000e+02
   2.3272025e+01  -5.1978115e+01  -1.2813275e+02  -1.2937794e+02  -1.0198386e+02  -1.1807000e+02
   2.4094036e+01  -5.2279622e+01  -1.2910502e+02  -1.3028246e+02  -1.0258688e+02  -1.1807000e+02
   2.4945081e+01  -5.2581130e+01  -1.3007325e+02  -1.3118699e+02  -1.0318989e+02  -1.1807000e+02
   2.5826188e+01  -5.2882637e+01  -1.3103762e+02  -1.3209151e+02  -1.0379291e+02  -1.1807000e+02
   2.6738416e+01  -5.3184145e+01  -1.3199831e+02  -1.3299603e+02  -1.0439592e+02  -1.1807000e+02
   2.7682866e+01  -5.3485652e+01  -1.3295550e+02  -1.3390056e+02  -1.0499894e+02  -1.1807000e+02
   2.8660676e+01  -5.3787160e+01  -1.3390935e+02  -1.3480508e+02  -1.0560195e+02  -1.1807000e+02
   2.9673024e+01  -5.4088667e+01  -1.3486005e+02  -1.3570960e+02  -1.0620497e+02  -1.1807000e+02
   3.0721130e+01  -5.4390175e+01  -1.3580774e+02  -1.3661412e+02  -1.0680798e+02  -1.1807000e+02
   3.1806257e+01  -5.4691682e+01  -1.3675258e+02  -1.3751865e+02  -1.0741100e+02  -1.1807000e+02
   3.2929713e+01  -5.4993190e+01  -1.3769473e+02  -1.3842317e+02  -1.0801401e+02  -1.1807000e+02
   3.4092851e+01  -5.5294697e+01  -1.3863432e+02  -1.3932769e+02  -1.0861703e+02  -1.1807000e+02
   3.5297073e+01  -5.5596205e+01  -1.3957150e+02  -1.4023221e+02  -1.0922004e+02  -1.1807000e+02
   3.6543831e+01  -5.5897713e+01  -1.4050639e+02  -1.4113674e+02  -1.0982306e+02  -1.1807000e+02
   3.7834626e+01  -5.6199220e+01  -1.4143912e+02  -1.4204126e+02  -1.1042607e+02  -1.1807000e+02
   3.9171015e+01  -5.6500728e+01  -1.4236981e+02  -1.4294578e+02  -1.1102909e+02  -1.1807000e+02
   4.0554607e+01  -5.6802235e+01  -1.4329857e+02  -1.4385030e+02  -1.1163210e+02  -1.1807000e+02
   4.1987071e+01  -5.7103743e+01  -1.4422551e+02  -1.4475483e+02  -1.1223512e+02  -1.1807000e+02
   4.3470132e+01  -5.7405250e+01  -1.4515072e+02  -1.4565935e+02  -1.1283813e+02  -1.1807000e+02
   4.5005577e+01  -5.7706758e+01  -1.4607431e+02  -1.4656387e+02  -1.1344115e+02  -1.1807000e+02
   4.6595257e+01  -5.8008265e+01  -1.4699636e+02  -1.4746839e+02  -1.1404416e+02  -1.1807000e+02
   4.8241087e+01  -5.8309773e+01  -1.4791696e+02  -1.4837292e+02  -1.1464718e+02  -1.1807000e+02
   4.9945051e+01  -5.8611280e+01  -1.4883618e+02  -1.4927744e+02  -1.1525019e+02  -1.1807000e+02
   5.1709202e+01  -5.8912788e+01  -1.4975410e+02  -1.5018196e+02  -1.1585321e+02  -1.1807000e+02
   5.3535667e+01  -5.9214295e+01  -1.5067080e+02  -1.5108648e+02  -1.1645622e+02  -1.1807000e+02
   5.5426645e+01  -5.9515803e+01  -1.5158632e+02  -1.5199101e+02  -1.1705924e+02  -1.1807000e+02
   5.7384416e+01  -5.9817311e+01  -1.5250074e+02  -1.5289553e+02  -1.1766225e+02  -1.1807000e+02
   5.9411340e+01  -6.0118818e+01  -1.5341412e+02  -1.5380005e+02  -1.1826527e+02  -1.1807000e+02
   6.1509858e+01  -6.0420326e+01  -1.5432650e+02  -1.5470458e+02  -1.1886828e+02  -1.1807000e+02
   6.3682499e+01  -6.0721833e+01  -1.5523793e+02  -1.5560910e+02  -1.1947130e+02  -1.1807000e+02
   6.5931883e+01  -6.1023341e+01  -1.5614847e+02  -1.5651362e+02  -1.2007431e+02  -1.1807000e+02
   6.8260718e+01  -6.1324848e+01  -1.5705815e+02  -1.5741814e+02  -1.2067733e+02  -1.1807000e+02
   7.0671813e+01  -6.1626356e+01  -1.5796701e+02  -1.5832267e+02  -1.2128034e+02  -1.1807000e+02
   7.3168071e+01  -6.1927863e+01  -1.5887509e+02  -1.5922719e+02  -1.2188336e+02  -1.1807000e+02
   7.5752503e+01  -6.2229371e+01  -1.5978242e+02  -1.6013171e+02  -1.2248638e+02  -1.1807000e+02
   7.8428221e+01  -6.2530878e+01  -1.6068904e+02  -1.6103623e+02  -1.2308939e+02  -1.1807000e+02
   8.1198450e+01  -6.2832386e+01  -1.6159497e+02  -1.6194076e+02  -1.2369241e+02  -1.1807000e+02
   8.4066529e+01  -6.3133893e+01  -1.6250024e+02  -1.6284528e+02  -1.2429542e+02  -1.1807000e+02
   8.7035914e+01  -6.3435401e+01  -1.6340487e+02  -1.6374980e+02  -1.2489844e+02  -1.1807000e+02
   9.0110183e+01  -6.3736909e+01  -1.6430888e+02  -1.6465432e+02  -1.2550145e+02  -1.1807000e+02
   9.3293040e+01  -6.4038416e+01  -1.6521230e+02  -1.6555885e+02  -1.2610447e+02  -1.1807000e+02
   9.6588322e+01  -6.4339924e+01  -1.6611514e+02  -1.6646337e+02  -1.2670748e+02  -1.1807000e+02
   1.0000000e+02  -6.4641431e+01  -1.6701741e+02  -1.6736789e+02  -1.2731050e+02  -1.1807000e+02


==> data/PDF_alpha2_gamma2_-5.txt <==
   3.9062500e-03   1.4430332e-01   1.3772800e-01
   1.1718750e-02   1.4431062e-01   1.3273600e-01
   1.9531250e-02   1.4432523e-01   1.2134400e-01
   2.7343750e-02   1.4434715e-01   1.2812800e-01
   3.5156250e-02   1.4437638e-01   1.3004800e-01
   4.2968750e-02   1.4441293e-01   1.3440000e-01
   5.0781250e-02   1.4445680e-01   1.2928000e-01
   5.8593750e-02   1.4450801e-01   1.3811200e-01
   6.6406250e-02   1.4456657e-01   1.3286400e-01
   7.4218750e-02   1.4463248e-01   1.3158400e-01
   8.2031250e-02   1.4470577e-01   1.3350400e-01
   8.9843750e-02   1.4478644e-01   1.3171200e-01
   9.7656250e-02   1.4487451e-01   1.2966400e-01
   1.0546875e-01   1.4497000e-01   1.3043200e-01
   1.1328125e-01   1.4507293e-01   1.2428800e-01
   1.2109375e-01   1.4518332e-01   1.3401600e-01
   1.2890625e-01   1.4530119e-01   1.3542400e-01
   1.3671875e-01   1.4542657e-01   1.3644800e-01
   1.4453125e-01   1.4555949e-01   1.2838400e-01
   1.5234375e-01   1.4569996e-01   1.3683200e-01
   1.6015625e-01   1.4584802e-01   1.3504000e-01
   1.6796875e-01   1.4600370e-01   1.3196800e-01
   1.7578125e-01   1.4616704e-01   1.3171200e-01
   1.8359375e-01   1.4633805e-01   1.4131200e-01
   1.9140625e-01   1.4651679e-01   1.3056000e-01
   1.9921875e-01   1.4670329e-01   1.3452800e-01
   2.0703125e-01   1.4689758e-01   1.3017600e-01
   2.1484375e-01   1.4709971e-01   1.3644800e-01
   2.2265625e-01   1.4730972e-01   1.3900800e-01
   2.3046875e-01   1.4752765e-01   1.4092800e-01
   2.3828125e-01   1.4775355e-01   1.2761600e-01
   2.4609375e-01   1.4798746e-01   1.3056000e-01
   2.5390625e-01   1.4822944e-01   1.3324800e-01
   2.6171875e-01   1.4847953e-01   1.3632000e-01
   2.6953125e-01   1.4873779e-01   1.3913600e-01
   2.7734375e-01   1.4900428e-01   1.2979200e-01
   2.8515625e-01   1.4927904e-01   1.3683200e-01
   2.9296875e-01   1.4956214e-01   1.3248000e-01
   3.0078125e-01   1.4985364e-01   1.4208000e-01
   3.0859375e-01   1.5015360e-01   1.3772800e-01
   3.1640625e-01   1.5046209e-01   1.3414400e-01
   3.2421875e-01   1.5077917e-01   1.3875200e-01
   3.3203125e-01   1.5110491e-01   1.3081600e-01
   3.3984375e-01   1.5143937e-01   1.4195200e-01
   3.4765625e-01   1.5178265e-01   1.3580800e-01
   3.5546875e-01   1.5213480e-01   1.4592000e-01
   3.6328125e-01   1.5249590e-01   1.3964800e-01
   3.7109375e-01   1.5286604e-01   1.3452800e-01
   3.7890625e-01   1.5324530e-01   1.3734400e-01
   3.8671875e-01   1.5363375e-01   1.4310400e-01
   3.9453125e-01   1.5403149e-01   1.4003200e-01
   4.0234375e-01   1.5443861e-01   1.5040000e-01
   4.1015625e-01   1.5485519e-01   1.3952000e-01
   4.1796875e-01   1.5528133e-01   1.4438400e-01
   4.2578125e-01   1.5571712e-01   1.4681600e-01
   4.3359375e-01   1.5616267e-01   1.4694400e-01
   4.4140625e-01   1.5661807e-01   1.3875200e-01
   4.4921875e-01   1.5708343e-01   1.3824000e-01
   4.5703125e-01   1.5755886e-01   1.4323200e-01
   4.6484375e-01   1.5804446e-01   1.5091200e-01
   4.7265625e-01   1.5854035e-01   1.4502400e-01
   4.8046875e-01   1.5904664e-01   1.4937600e-01
   4.8828125e-01   1.5956345e-01   1.4694400e-01
   4.9609375e-01   1.6009091e-01   1.4656000e-01
   5.0390625e-01   1.6062912e-01   1.4860800e-01
   5.1171875e-01   1.6117823e-01   1.5180800e-01
   5.1953125e-01   1.6173837e-01   1.5219200e-01
   5.2734375e-01   1.6230966e-01   1.5756800e-01
   5.3515625e-01   1.6289224e-01   1.5526400e-01
   5.4296875e-01   1.6348626e-01   1.5897600e-01
   5.5078125e-01   1.6409186e-01   1.4976000e-01
   5.5859375e-01   1.6470919e-01   1.4924800e-01
   5.6640625e-01   1.6533839e-01   1.4988800e-01
   5.7421875e-01   1.6597963e-01   1.5552000e-01
   5.8203125e-01   1.6663305e-01   1.5372800e-01
   5.8984375e-01   1.6729884e-01   1.5283200e-01
   5.9765625e-01   1.6797714e-01   1.5603200e-01
   6.0546875e-01   1.6866814e-01   1.5910400e-01
   6.1328125e-01   1.6937201e-01   1.5296000e-01
   6.2109375e-01   1.7008892e-01   1.5782400e-01
   6.2890625e-01   1.7081907e-01   1.6051200e-01
   6.3671875e-01   1.7156263e-01   1.5180800e-01
   6.4453125e-01   1.7231981e-01   1.5923200e-01
   6.5234375e-01   1.7309080e-01   1.5846400e-01
   6.6015625e-01   1.7387581e-01   1.6550400e-01
   6.6796875e-01   1.7467503e-01   1.6140800e-01
   6.7578125e-01   1.7548869e-01   1.6358400e-01
   6.8359375e-01   1.7631701e-01   1.7228800e-01
   6.9140625e-01   1.7716020e-01   1.7088000e-01
   6.9921875e-01   1.7801849e-01   1.6358400e-01
   7.0703125e-01   1.7889213e-01   1.7356800e-01
   7.1484375e-01   1.7978135e-01   1.6601600e-01
   7.2265625e-01   1.8068639e-01   1.6307200e-01
   7.3046875e-01   1.8160752e-01   1.7024000e-01
   7.3828125e-01   1.8254499e-01   1.7600000e-01
   7.4609375e-01   1.8349906e-01   1.7574400e-01
   7.5390625e-01   1.8447001e-01   1.6601600e-01
   7.6171875e-01   1.8545811e-01   1.6691200e-01
   7.6953125e-01   1.8646366e-01   1.7600000e-01
   7.7734375e-01   1.8748695e-01   1.8457600e-01
   7.8515625e-01   1.8852827e-01   1.7600000e-01
   7.9296875e-01   1.8958795e-01   1.8316800e-01
   8.0078125e-01   1.9066628e-01   1.8572800e-01
   8.0859375e-01   1.9176360e-01   1.8572800e-01
   8.1640625e-01   1.9288024e-01   1.8649600e-01
   8.2421875e-01   1.9401655e-01   1.9366400e-01
   8.3203125e-01   1.9517286e-01   1.8841600e-01
   8.3984375e-01   1.9634955e-01   1.8035200e-01
   8.4765625e-01   1.9754698e-01   1.9033600e-01
   8.5546875e-01   1.9876553e-01   1.9264000e-01
   8.6328125e-01   2.0000559e-01   2.0940800e-01
   8.7109375e-01   2.0126756e-01   1.9020800e-01
   8.7890625e-01   2.0255184e-01   1.8918400e-01
   8.8671875e-01   2.0385886e-01   1.9891200e-01
   8.9453125e-01   2.0518904e-01   1.9699200e-01
   9.0234375e-01   2.0654284e-01   1.9200000e-01
   9.1015625e-01   2.0792071e-01   2.0224000e-01
   9.1796875e-01   2.0932311e-01   1.8803200e-01
   9.2578125e-01   2.1075053e-01   2.0851200e-01
   9.3359375e-01   2.1220345e-01   2.0774400e-01
   9.4140625e-01   2.1368239e-01   2.0684800e-01
   9.4921875e-01   2.1518787e-01   2.1235200e-01
   9.5703125e-01   2.1672041e-01   2.0505600e-01
   9.6484375e-01   2.1828058e-01   2.0851200e-01
   9.7265625e-01   2.1986894e-01   2.1324800e-01
   9.8046875e-01   2.2148607e-01   2.1952000e-01
   9.8828125e-01   2.2313257e-01   2.1427200e-01
   9.9609375e-01   2.2480906e-01   2.2067200e-01
   1.0039063e+00   2.2651616e-01   2.2195200e-01
   1.0117188e+00   2.2825453e-01   2.1977600e-01
   1.0195313e+00   2.3002484e-01   2.2553600e-01
   1.0273438e+00   2.3182779e-01   2.2489600e-01
   1.0351563e+00   2.3366407e-01   2.2412800e-01
   1.0429688e+00   2.3553443e-01   2.2976000e-01
   1.0507813e+00   2.3743962e-01   2.3808000e-01
   1.0585938e+00   2.3938041e-01   2.3590400e-01
   1.0664063e+00   2.4135760e-01   2.3654400e-01
   1.0742188e+00   2.4337201e-01   2.3872000e-01
   1.0820313e+00   2.4542451e-01   2.4486400e-01
   1.0898438e+00   2.4751595e-01   2.5984000e-01
   1.0976563e+00   2.4964724e-01   2.5830400e-01
   1.1054688e+00   2.5181932e-01   2.4486400e-01
   1.1132813e+00   2.5403314e-01   2.5395200e-01
   1.1210938e+00   2.5628970e-01   2.6073600e-01
   1.1289063e+00   2.5859001e-01   2.5740800e-01
   1.1367188e+00   2.6093513e-01   2.5843200e-01
   1.1445313e+00   2.6332615e-01   2.6624000e-01
   1.1523438e+00   2.6576419e-01   2.6457600e-01
   1.1601563e+00   2.6825041e-01   2.6739200e-01
   1.1679688e+00   2.7078601e-01   2.7609600e-01
   1.1757813e+00   2.7337224e-01   2.6777600e-01
   1.1835938e+00   2.7601037e-01   2.7161600e-01
   1.1914063e+00   2.7870173e-01   2.8006400e-01
   1.1992188e+00   2.8144769e-01   2.9657600e-01
   1.2070313e+00   2.8424967e-01   2.7046400e-01
   1.2148438e+00   2.8710913e-01   2.9081600e-01
   1.2226563e+00   2.9002759e-01   2.9376000e-01
   1.2304688e+00   2.9300662e-01   2.9273600e-01
   1.2382813e+00   2.9604785e-01   3.0438400e-01
   1.2460938e+00   2.9915297e-01   3.0016000e-01
   1.2539063e+00   3.0232372e-01   3.1680000e-01
   1.2617188e+00   3.0556192e-01   3.0515200e-01
   1.2695313e+00   3.0886944e-01   3.0886400e-01
   1.2773438e+00   3.1224824e-01   3.1539200e-01
   1.2851563e+00   3.1570033e-01   3.2102400e-01
   1.2929688e+00   3.1922782e-01   3.2448000e-01
   1.3007813e+00   3.2283288e-01   3.3369600e-01
   1.3085938e+00   3.2651778e-01   3.2896000e-01
   1.3164063e+00   3.3028488e-01   3.3331200e-01
   1.3242188e+00   3.3413662e-01   3.2576000e-01
   1.3320313e+00   3.3807554e-01   3.4048000e-01
   1.3398438e+00   3.4210430e-01   3.5328000e-01
   1.3476563e+00   3.4622564e-01   3.5468800e-01
   1.3554688e+00   3.5044244e-01   3.6108800e-01
   1.3632813e+00   3.5475770e-01   3.6121600e-01
   1.3710938e+00   3.5917452e-01   3.7094400e-01
   1.3789063e+00   3.6369615e-01   3.5891200e-01
   1.3867188e+00   3.6832599e-01   3.8028800e-01
   1.3945313e+00   3.7306757e-01   3.7836800e-01
   1.4023438e+00   3.7792460e-01   3.8592000e-01
   1.4101563e+00   3.8290093e-01   3.9923200e-01
   1.4179688e+00   3.8800059e-01   3.9756800e-01
   1.4257813e+00   3.9322782e-01   3.9603200e-01
   1.4335938e+00   3.9858702e-01   4.0025600e-01
   1.4414063e+00   4.0408284e-01   4.2137600e-01
   1.4492188e+00   4.0972011e-01   4.1958400e-01
   1.4570313e+00   4.1550392e-01   4.4070400e-01
   1.4648438e+00   4.2143960e-01   4.2816000e-01
   1.4726563e+00   4.2753276e-01   4.3993600e-01
   1.4804688e+00   4.3378928e-01   4.4224000e-01
   1.4882813e+00   4.4021534e-01   4.5760000e-01
   1.4960938e+00   4.4681744e-01   4.7078400e-01
   1.5039063e+00   4.5360244e-01   4.7398400e-01
   1.5117188e+00   4.6057756e-01   4.7680000e-01
   1.5195313e+00   4.6775039e-01   4.8576000e-01
   1.5273438e+00   4.7512899e-01   5.0496000e-01
   1.5351563e+00   4.8272182e-01   5.0086400e-01
   1.5429688e+00   4.9053786e-01   5.0368000e-01
   1.5507813e+00   4.9858659e-01   5.1328000e-01
   1.5585938e+00   5.0687808e-01   5.2928000e-01
   1.5664063e+00   5.1542297e-01   5.3900800e-01
   1.5742188e+00   5.2423258e-01   5.4144000e-01
   1.5820313e+00   5.3331892e-01   5.3875200e-01
   1.5898438e+00   5.4269477e-01   5.6640000e-01
   1.5976563e+00   5.5237375e-01   5.6294400e-01
   1.6054688e+00   5.6237036e-01   5.7753600e-01
   1.6132813e+00   5.7270009e-01   5.8009600e-01
   1.6210938e+00   5.8337949e-01   5.9200000e-01
   1.6289063e+00   5.9442627e-01   6.0940800e-01
   1.6367188e+00   6.0585944e-01   6.4435200e-01
   1.6445313e+00   6.1769936e-01   6.3846400e-01
   1.6523438e+00   6.2996795e-01   6.6150400e-01
   1.6601563e+00   6.4268879e-01   6.8556800e-01
   1.6679688e+00   6.5588734e-01   6.7084800e-01
   1.6757813e+00   6.6959109e-01   6.8147200e-01
   1.6835938e+00   6.8382979e-01   7.1961600e-01
   1.6914063e+00   6.9863573e-01   7.2883200e-01
   1.6992188e+00   7.1404399e-01   7.4867200e-01
   1.7070313e+00   7.3009277e-01   7.4457600e-01
   1.7148438e+00   7.4682380e-01   7.7235200e-01
   1.7226563e+00   7.6428271e-01   7.9219200e-01
   1.7304688e+00   7.8251958e-01   7.9193600e-01
   1.7382813e+00   8.0158950e-01   8.2752000e-01
   1.7460938e+00   8.2155323e-01   8.4838400e-01
   1.7539063e+00   8.4247800e-01   8.6937600e-01
   1.7617188e+00   8.6443846e-01   8.9651200e-01
   1.7695313e+00   8.8751771e-01   9.0188800e-01
   1.7773438e+00   9.1180870e-01   9.2236800e-01
   1.7851563e+00   9.3741571e-01   9.7612800e-01
   1.7929688e+00   9.6445627e-01   9.7536000e-01
   1.8007813e+00   9.9306341e-01   1.0357760e+00
   1.8085938e+00   1.0233885e+00   1.0878720e+00
   1.8164063e+00   1.0556045e+00   1.0827520e+00
   1.8242188e+00   1.0899105e+00   1.0999040e+00
   1.8320313e+00   1.1265366e+00   1.1339520e+00
   1.8398438e+00   1.1657510e+00   1.1751680e+00
   1.8476563e+00   1.2078682e+00   1.2332800e+00
   1.8554688e+00   1.2532604e+00   1.2819200e+00
   1.8632813e+00   1.3023715e+00   1.3392640e+00
   1.8710938e+00   1.3557364e+00   1.3685760e+00
   1.8789063e+00   1.4140070e+00   1.4359040e+00
   1.8867188e+00   1.4779871e+00   1.4926080e+00
   1.8945313e+00   1.5486821e+00   1.5805440e+00
   1.9023438e+00   1.6273695e+00   1.6595200e+00
   1.9101563e+00   1.7157028e+00   1.7626880e+00
   1.9179688e+00   1.8158673e+00   1.8481920e+00
   1.9257813e+00   1.9308251e+00   1.9543040e+00
   1.9335938e+00   2.0647131e+00   2.0666880e+00
   1.9414063e+00   2.2235233e+00   2.2128640e+00
   1.9492188e+00   2.4163381e+00   2.4462080e+00
   1.9570313e+00   2.6577510e+00   2.6800640e+00
   1.9648438e+00   2.9731036e+00   2.9749760e+00
   1.9726563e+00   3.4114783e+00   3.4240000e+00
   1.9804688e+00   4.0851395e+00   4.0990720e+00
   1.9882813e+00   5.3379155e+00   5.4109440e+00
   1.9960938e+00   9.3586494e+00   9.3173760e+00
   2.0039063e+00   0.0000000e+00   1.2800000e-04
   2.0117188e+00   0.0000000e+00   0.0000000e+00
   2.0195313e+00   0.0000000e+00   0.0000000e+00
   2.0273438e+00   0.0000000e+00   0.0000000e+00
   2.0351563e+00   0.0000000e+00   0.0000000e+00
   2.0429688e+00   0.0000000e+00   0.0000000e+00
   2.0507813e+00   0.0000000e+00   0.0000000e+00
   2.0585938e+00   0.0000000e+00   0.0000000e+00
   2.0664063e+00   0.0000000e+00   0.0000000e+00
   2.0742188e+00   0.0000000e+00   0.0000000e+00
   2.0820313e+00   0.0000000e+00   0.0000000e+00
   2.0898438e+00   0.0000000e+00   0.0000000e+00
   2.0976563e+00   0.0000000e+00   0.0000000e+00
   2.1054688e+00   0.0000000e+00   0.0000000e+00
   2.1132813e+00   0.0000000e+00   0.0000000e+00
   2.1210938e+00   0.0000000e+00   0.0000000e+00
   2.1289063e+00   0.0000000e+00   0.0000000e+00
   2.1367188e+00   0.0000000e+00   0.0000000e+00
   2.1445313e+00   0.0000000e+00   0.0000000e+00
   2.1523438e+00   0.0000000e+00   0.0000000e+00
   2.1601563e+00   0.0000000e+00   0.0000000e+00
   2.1679688e+00   0.0000000e+00   0.0000000e+00
   2.1757813e+00   0.0000000e+00   0.0000000e+00
   2.1835938e+00   0.0000000e+00   0.0000000e+00
   2.1914063e+00   0.0000000e+00   0.0000000e+00
   2.1992188e+00   0.0000000e+00   0.0000000e+00
   2.2070313e+00   0.0000000e+00   0.0000000e+00
   2.2148438e+00   0.0000000e+00   0.0000000e+00
   2.2226563e+00   0.0000000e+00   0.0000000e+00
   2.2304688e+00   0.0000000e+00   0.0000000e+00
   2.2382813e+00   0.0000000e+00   0.0000000e+00
   2.2460938e+00   0.0000000e+00   0.0000000e+00
   2.2539063e+00   0.0000000e+00   0.0000000e+00
   2.2617188e+00   0.0000000e+00   0.0000000e+00
   2.2695313e+00   0.0000000e+00   0.0000000e+00
   2.2773438e+00   0.0000000e+00   0.0000000e+00
   2.2851563e+00   0.0000000e+00   0.0000000e+00
   2.2929688e+00   0.0000000e+00   0.0000000e+00
   2.3007813e+00   0.0000000e+00   0.0000000e+00
   2.3085938e+00   0.0000000e+00   0.0000000e+00
   2.3164063e+00   0.0000000e+00   0.0000000e+00
   2.3242188e+00   0.0000000e+00   0.0000000e+00
   2.3320313e+00   0.0000000e+00   0.0000000e+00
   2.3398438e+00   0.0000000e+00   0.0000000e+00
   2.3476563e+00   0.0000000e+00   0.0000000e+00
   2.3554688e+00   0.0000000e+00   0.0000000e+00
   2.3632813e+00   0.0000000e+00   0.0000000e+00
   2.3710938e+00   0.0000000e+00   0.0000000e+00
   2.3789063e+00   0.0000000e+00   0.0000000e+00
   2.3867188e+00   0.0000000e+00   0.0000000e+00
   2.3945313e+00   0.0000000e+00   0.0000000e+00
   2.4023438e+00   0.0000000e+00   0.0000000e+00
   2.4101563e+00   0.0000000e+00   0.0000000e+00
   2.4179688e+00   0.0000000e+00   0.0000000e+00
   2.4257813e+00   0.0000000e+00   0.0000000e+00
   2.4335938e+00   0.0000000e+00   0.0000000e+00
   2.4414063e+00   0.0000000e+00   0.0000000e+00
   2.4492188e+00   0.0000000e+00   0.0000000e+00
   2.4570313e+00   0.0000000e+00   0.0000000e+00
   2.4648438e+00   0.0000000e+00   0.0000000e+00
   2.4726563e+00   0.0000000e+00   0.0000000e+00
   2.4804688e+00   0.0000000e+00   0.0000000e+00
   2.4882813e+00   0.0000000e+00   0.0000000e+00
   2.4960938e+00   0.0000000e+00   0.0000000e+00
   2.5039063e+00   0.0000000e+00   0.0000000e+00
   2.5117188e+00   0.0000000e+00   0.0000000e+00
   2.5195313e+00   0.0000000e+00   0.0000000e+00
   2.5273438e+00   0.0000000e+00   0.0000000e+00
   2.5351563e+00   0.0000000e+00   0.0000000e+00
   2.5429688e+00   0.0000000e+00   0.0000000e+00
   2.5507813e+00   0.0000000e+00   0.0000000e+00
   2.5585938e+00   0.0000000e+00   0.0000000e+00
   2.5664063e+00   0.0000000e+00   0.0000000e+00
   2.5742188e+00   0.0000000e+00   0.0000000e+00
   2.5820313e+00   0.0000000e+00   0.0000000e+00
   2.5898438e+00   0.0000000e+00   0.0000000e+00
   2.5976563e+00   0.0000000e+00   0.0000000e+00
   2.6054688e+00   0.0000000e+00   0.0000000e+00
   2.6132813e+00   0.0000000e+00   0.0000000e+00
   2.6210938e+00   0.0000000e+00   0.0000000e+00
   2.6289063e+00   0.0000000e+00   0.0000000e+00
   2.6367188e+00   0.0000000e+00   0.0000000e+00
   2.6445313e+00   0.0000000e+00   0.0000000e+00
   2.6523438e+00   0.0000000e+00   0.0000000e+00
   2.6601563e+00   0.0000000e+00   0.0000000e+00
   2.6679688e+00   0.0000000e+00   0.0000000e+00
   2.6757813e+00   0.0000000e+00   0.0000000e+00
   2.6835938e+00   0.0000000e+00   0.0000000e+00
   2.6914063e+00   0.0000000e+00   0.0000000e+00
   2.6992188e+00   0.0000000e+00   0.0000000e+00
   2.7070313e+00   0.0000000e+00   0.0000000e+00
   2.7148438e+00   0.0000000e+00   0.0000000e+00
   2.7226563e+00   0.0000000e+00   0.0000000e+00
   2.7304688e+00   0.0000000e+00   0.0000000e+00
   2.7382813e+00   0.0000000e+00   0.0000000e+00
   2.7460938e+00   0.0000000e+00   0.0000000e+00
   2.7539063e+00   0.0000000e+00   0.0000000e+00
   2.7617188e+00   0.0000000e+00   0.0000000e+00
   2.7695313e+00   0.0000000e+00   0.0000000e+00
   2.7773438e+00   0.0000000e+00   0.0000000e+00
   2.7851563e+00   0.0000000e+00   0.0000000e+00
   2.7929688e+00   0.0000000e+00   0.0000000e+00
   2.8007813e+00   0.0000000e+00   0.0000000e+00
   2.8085938e+00   0.0000000e+00   0.0000000e+00
   2.8164063e+00   0.0000000e+00   0.0000000e+00
   2.8242188e+00   0.0000000e+00   0.0000000e+00
   2.8320313e+00   0.0000000e+00   0.0000000e+00
   2.8398438e+00   0.0000000e+00   0.0000000e+00
   2.8476563e+00   0.0000000e+00   0.0000000e+00
   2.8554688e+00   0.0000000e+00   0.0000000e+00
   2.8632813e+00   0.0000000e+00   0.0000000e+00
   2.8710938e+00   0.0000000e+00   0.0000000e+00
   2.8789063e+00   0.0000000e+00   0.0000000e+00
   2.8867188e+00   0.0000000e+00   0.0000000e+00
   2.8945313e+00   0.0000000e+00   0.0000000e+00
   2.9023438e+00   0.0000000e+00   0.0000000e+00
   2.9101563e+00   0.0000000e+00   0.0000000e+00
   2.9179688e+00   0.0000000e+00   0.0000000e+00
   2.9257813e+00   0.0000000e+00   0.0000000e+00
   2.9335938e+00   0.0000000e+00   0.0000000e+00
   2.9414063e+00   0.0000000e+00   0.0000000e+00
   2.9492188e+00   0.0000000e+00   0.0000000e+00
   2.9570313e+00   0.0000000e+00   0.0000000e+00
   2.9648438e+00   0.0000000e+00   0.0000000e+00
   2.9726563e+00   0.0000000e+00   0.0000000e+00
   2.9804688e+00   0.0000000e+00   0.0000000e+00
   2.9882813e+00   0.0000000e+00   0.0000000e+00
   2.9960938e+00   0.0000000e+00   0.0000000e+00


==> data/PDF_alpha2_gamma2_5.txt <==
   3.9062500e-03   4.1101592e-03   1.6640000e-03
   1.1718750e-02   4.1105765e-03   7.6800000e-04
   1.9531250e-02   4.1114115e-03   2.0480000e-03
   2.7343750e-02   4.1126643e-03   1.2800000e-03
   3.5156250e-02   4.1143356e-03   1.9200000e-03
   4.2968750e-02   4.1164260e-03   1.7920000e-03
   5.0781250e-02   4.1189362e-03   1.5360000e-03
   5.8593750e-02   4.1218675e-03   1.0240000e-03
   6.6406250e-02   4.1252209e-03   1.2800000e-03
   7.4218750e-02   4.1289978e-03   2.1760000e-03
   8.2031250e-02   4.1331997e-03   1.9200000e-03
   8.9843750e-02   4.1378285e-03   1.5360000e-03
   9.7656250e-02   4.1428859e-03   1.4080000e-03
   1.0546875e-01   4.1483740e-03   1.7920000e-03
   1.1328125e-01   4.1542951e-03   2.3040000e-03
   1.2109375e-01   4.1606517e-03   1.7920000e-03
   1.2890625e-01   4.1674463e-03   1.1520000e-03
   1.3671875e-01   4.1746817e-03   1.7920000e-03
   1.4453125e-01   4.1823610e-03   1.1520000e-03
   1.5234375e-01   4.1904873e-03   1.2800000e-03
   1.6015625e-01   4.1990640e-03   2.0480000e-03
   1.6796875e-01   4.2080948e-03   1.7920000e-03
   1.7578125e-01   4.2175832e-03   1.6640000e-03
   1.8359375e-01   4.2275335e-03   3.0720000e-03
   1.9140625e-01   4.2379496e-03   1.4080000e-03
   1.9921875e-01   4.2488361e-03   8.9600000e-04
   2.0703125e-01   4.2601976e-03   2.1760000e-03
   2.1484375e-01   4.2720388e-03   1.9200000e-03
   2.2265625e-01   4.2843649e-03   2.0480000e-03
   2.3046875e-01   4.2971811e-03   2.0480000e-03
   2.3828125e-01   4.3104929e-03   2.0480000e-03
   2.4609375e-01   4.3243061e-03   1.6640000e-03
   2.5390625e-01   4.3386267e-03   1.6640000e-03
   2.6171875e-01   4.3534609e-03   1.5360000e-03
   2.6953125e-01   4.3688152e-03   1.7920000e-03
   2.7734375e-01   4.3846964e-03   2.4320000e-03
   2.8515625e-01   4.4011115e-03   1.5360000e-03
   2.9296875e-01   4.4180677e-03   1.1520000e-03
   3.0078125e-01   4.4355727e-03   1.2800000e-03
   3.0859375e-01   4.4536342e-03   2.3040000e-03
   3.1640625e-01   4.4722605e-03   1.2800000e-03
   3.2421875e-01   4.4914600e-03   2.5600000e-03
   3.3203125e-01   4.5112414e-03   1.2800000e-03
   3.3984375e-01   4.5316138e-03   2.6880000e-03
   3.4765625e-01   4.5525866e-03   1.5360000e-03
   3.5546875e-01   4.5741696e-03   1.7920000e-03
   3.6328125e-01   4.5963728e-03   1.1520000e-03
   3.7109375e-01   4.6192067e-03   2.1760000e-03
   3.7890625e-01   4.6426820e-03   1.1520000e-03
   3.8671875e-01   4.6668099e-03   1.4080000e-03
   3.9453125e-01   4.6916020e-03   2.0480000e-03
   4.0234375e-01   4.7170702e-03   1.2800000e-03
   4.1015625e-01   4.7432270e-03   1.4080000e-03
   4.1796875e-01   4.7700850e-03   1.4080000e-03
   4.2578125e-01   4.7976576e-03   2.1760000e-03
   4.3359375e-01   4.8259583e-03   1.4080000e-03
   4.4140625e-01   4.8550014e-03   1.7920000e-03
   4.4921875e-01   4.8848015e-03   2.1760000e-03
   4.5703125e-01   4.9153736e-03   1.4080000e-03
   4.6484375e-01   4.9467335e-03   1.6640000e-03
   4.7265625e-01   4.9788972e-03   2.5600000e-03
   4.8046875e-01   5.0118815e-03   2.3040000e-03
   4.8828125e-01   5.0457037e-03   1.7920000e-03
   4.9609375e-01   5.0803815e-03   1.6640000e-03
   5.0390625e-01   5.1159336e-03   2.6880000e-03
   5.1171875e-01   5.1523788e-03   1.4080000e-03
   5.1953125e-01   5.1897371e-03   1.4080000e-03
   5.2734375e-01   5.2280287e-03   2.3040000e-03
   5.3515625e-01   5.2672749e-03   3.5840000e-03
   5.4296875e-01   5.3074973e-03   1.9200000e-03
   5.5078125e-01   5.3487186e-03   2.4320000e-03
   5.5859375e-01   5.3909621e-03   3.0720000e-03
   5.6640625e-01   5.4342519e-03   1.9200000e-03
   5.7421875e-01   5.4786131e-03   2.0480000e-03
   5.8203125e-01   5.5240714e-03   2.8160000e-03
   5.8984375e-01   5.5706535e-03   1.9200000e-03
   5.9765625e-01   5.6183872e-03   2.8160000e-03
   6.0546875e-01   5.6673010e-03   2.1760000e-03
   6.1328125e-01   5.7174246e-03   2.0480000e-03
   6.2109375e-01   5.7687885e-03   1.7920000e-03
   6.2890625e-01   5.8214246e-03   2.4320000e-03
   6.3671875e-01   5.8753657e-03   2.0480000e-03
   6.4453125e-01   5.9306459e-03   2.4320000e-03
   6.5234375e-01   5.9873002e-03   2.5600000e-03
   6.6015625e-01   6.0453654e-03   2.4320000e-03
   6.6796875e-01   6.1048790e-03   2.1760000e-03
   6.7578125e-01   6.1658805e-03   2.3040000e-03
   6.8359375e-01   6.2284102e-03   2.6880000e-03
   6.9140625e-01   6.2925103e-03   1.7920000e-03
   6.9921875e-01   6.3582245e-03   2.4320000e-03
   7.0703125e-01   6.4255979e-03   2.6880000e-03
   7.1484375e-01   6.4946774e-03   1.4080000e-03
   7.2265625e-01   6.5655117e-03   2.8160000e-03
   7.3046875e-01   6.6381512e-03   1.9200000e-03
   7.3828125e-01   6.7126482e-03   2.3040000e-03
   7.4609375e-01   6.7890570e-03   2.9440000e-03
   7.5390625e-01   6.8674342e-03   2.4320000e-03
   7.6171875e-01   6.9478381e-03   2.9440000e-03
   7.6953125e-01   7.0303295e-03   2.8160000e-03
   7.7734375e-01   7.1149716e-03   2.9440000e-03
   7.8515625e-01   7.2018299e-03   2.6880000e-03
   7.9296875e-01   7.2909726e-03   2.0480000e-03
   8.0078125e-01   7.3824704e-03   3.0720000e-03
   8.0859375e-01   7.4763970e-03   2.8160000e-03
   8.1640625e-01   7.5728289e-03   3.7120000e-03
   8.2421875e-01   7.6718456e-03   3.0720000e-03
   8.3203125e-01   7.7735298e-03   4.0960000e-03
   8.3984375e-01   7.8779679e-03   4.7360000e-03
   8.4765625e-01   7.9852492e-03   3.0720000e-03
   8.5546875e-01   8.0954672e-03   4.8640000e-03
   8.6328125e-01   8.2087189e-03   3.7120000e-03
   8.7109375e-01   8.3251056e-03   3.4560000e-03
   8.7890625e-01   8.4447326e-03   3.9680000e-03
   8.8671875e-01   8.5677096e-03   2.4320000e-03
   8.9453125e-01   8.6941512e-03   2.4320000e-03
   9.0234375e-01   8.8241766e-03   3.2000000e-03
   9.1015625e-01   8.9579103e-03   3.3280000e-03
   9.1796875e-01   9.0954821e-03   5.5040000e-03
   9.2578125e-01   9.2370273e-03   3.2000000e-03
   9.3359375e-01   9.3826873e-03   3.4560000e-03
   9.4140625e-01   9.5326097e-03   5.1200000e-03
   9.4921875e-01   9.6869485e-03   3.8400000e-03
   9.5703125e-01   9.8458647e-03   4.0960000e-03
   9.6484375e-01   1.0009526e-02   3.5840000e-03
   9.7265625e-01   1.0178109e-02   4.6080000e-03
   9.8046875e-01   1.0351798e-02   6.1440000e-03
   9.8828125e-01   1.0530783e-02   4.9920000e-03
   9.9609375e-01   1.0715267e-02   4.3520000e-03
   1.0039063e+00   1.0905460e-02   4.9920000e-03
   1.0117188e+00   1.1101582e-02   4.9920000e-03
   1.0195313e+00   1.1303864e-02   3.8400000e-03
   1.0273438e+00   1.1512547e-02   4.8640000e-03
   1.0351563e+00   1.1727886e-02   6.2720000e-03
   1.0429688e+00   1.1950144e-02   6.5280000e-03
   1.0507813e+00   1.2179602e-02   5.8880000e-03
   1.0585938e+00   1.2416549e-02   5.3760000e-03
   1.0664063e+00   1.2661294e-02   4.3520000e-03
   1.0742188e+00   1.2914158e-02   5.5040000e-03
   1.0820313e+00   1.3175478e-02   4.9920000e-03
   1.0898438e+00   1.3445610e-02   5.6320000e-03
   1.0976563e+00   1.3724926e-02   7.1680000e-03
   1.1054688e+00   1.4013818e-02   6.1440000e-03
   1.1132813e+00   1.4312698e-02   5.5040000e-03
   1.1210938e+00   1.4622000e-02   7.2960000e-03
   1.1289063e+00   1.4942181e-02   6.2720000e-03
   1.1367188e+00   1.5273721e-02   6.5280000e-03
   1.1445313e+00   1.5617127e-02   9.3440000e-03
   1.1523438e+00   1.5972931e-02   8.0640000e-03
   1.1601563e+00   1.6341697e-02   7.1680000e-03
   1.1679688e+00   1.6724017e-02   1.0624000e-02
   1.1757813e+00   1.7120517e-02   6.9120000e-03
   1.1835938e+00   1.7531858e-02   7.2960000e-03
   1.1914063e+00   1.7958738e-02   8.7040000e-03
   1.1992188e+00   1.8401893e-02   9.6000000e-03
   1.2070313e+00   1.8862102e-02   8.0640000e-03
   1.2148438e+00   1.9340189e-02   1.0880000e-02
   1.2226563e+00   1.9837025e-02   1.0880000e-02
   1.2304688e+00   2.0353533e-02   9.2160000e-03
   1.2382813e+00   2.0890690e-02   1.0240000e-02
   1.2460938e+00   2.1449529e-02   1.3952000e-02
   1.2539063e+00   2.2031148e-02   1.1904000e-02
   1.2617188e+00   2.2636709e-02   1.1904000e-02
   1.2695313e+00   2.3267448e-02   1.1648000e-02
   1.2773438e+00   2.3924673e-02   1.2800000e-02
   1.2851563e+00   2.4609776e-02   1.7664000e-02
   1.2929688e+00   2.5324236e-02   1.3440000e-02
   1.3007813e+00   2.6069624e-02   1.5488000e-02
   1.3085938e+00   2.6847614e-02   1.2800000e-02
   1.3164063e+00   2.7659984e-02   1.6128000e-02
   1.3242188e+00   2.8508632e-02   1.4976000e-02
   1.3320313e+00   2.9395577e-02   1.6896000e-02
   1.3398438e+00   3.0322972e-02   1.7408000e-02
   1.3476563e+00   3.1293117e-02   1.7664000e-02
   1.3554688e+00   3.2308463e-02   1.9072000e-02
   1.3632813e+00   3.3371631e-02   1.8816000e-02
   1.3710938e+00   3.4485420e-02   2.2784000e-02
   1.3789063e+00   3.5652827e-02   2.1376000e-02
   1.3867188e+00   3.6877055e-02   1.9968000e-02
   1.3945313e+00   3.8161536e-02   2.4448000e-02
   1.4023438e+00   3.9509947e-02   2.2144000e-02
   1.4101563e+00   4.0926231e-02   2.4320000e-02
   1.4179688e+00   4.2414618e-02   2.6880000e-02
   1.4257813e+00   4.3979651e-02   2.7904000e-02
   1.4335938e+00   4.5626209e-02   2.6240000e-02
   1.4414063e+00   4.7359541e-02   2.9568000e-02
   1.4492188e+00   4.9185293e-02   3.5200000e-02
   1.4570313e+00   5.1109544e-02   3.4560000e-02
   1.4648438e+00   5.3138848e-02   3.0336000e-02
   1.4726563e+00   5.5280271e-02   3.9168000e-02
   1.4804688e+00   5.7541438e-02   4.0960000e-02
   1.4882813e+00   5.9930588e-02   3.9040000e-02
   1.4960938e+00   6.2456627e-02   4.0064000e-02
   1.5039063e+00   6.5129191e-02   4.1728000e-02
   1.5117188e+00   6.7958713e-02   4.5824000e-02
   1.5195313e+00   7.0956502e-02   5.1968000e-02
   1.5273438e+00   7.4134826e-02   4.9664000e-02
   1.5351563e+00   7.7507003e-02   5.6960000e-02
   1.5429688e+00   8.1087508e-02   5.6064000e-02
   1.5507813e+00   8.4892088e-02   5.9904000e-02
   1.5585938e+00   8.8937885e-02   6.9120000e-02
   1.5664063e+00   9.3243587e-02   6.3360000e-02
   1.5742188e+00   9.7829580e-02   6.6304000e-02
   1.5820313e+00   1.0271813e-01   7.6032000e-02
   1.5898438e+00   1.0793358e-01   7.5392000e-02
   1.5976563e+00   1.1350258e-01   8.3840000e-02
   1.6054688e+00   1.1945432e-01   8.9472000e-02
   1.6132813e+00   1.2582083e-01   9.6000000e-02
   1.6210938e+00   1.3263730e-01   1.0636800e-01
   1.6289063e+00   1.3994240e-01   1.1660800e-01
   1.6367188e+00   1.4777873e-01   1.1174400e-01
   1.6445313e+00   1.5619326e-01   1.2928000e-01
   1.6523438e+00   1.6523782e-01   1.3017600e-01
   1.6601563e+00   1.7496972e-01   1.4054400e-01
   1.6679688e+00   1.8545242e-01   1.5321600e-01
   1.6757813e+00   1.9675626e-01   1.5808000e-01
   1.6835938e+00   2.0895936e-01   1.7689600e-01
   1.6914063e+00   2.2214860e-01   1.9084800e-01
   1.6992188e+00   2.3642077e-01   2.0339200e-01
   1.7070313e+00   2.5188390e-01   2.2246400e-01
   1.7148438e+00   2.6865874e-01   2.3142400e-01
   1.7226563e+00   2.8688058e-01   2.5766400e-01
   1.7304688e+00   3.0670124e-01   2.8326400e-01
   1.7382813e+00   3.2829148e-01   3.0067200e-01
   1.7460938e+00   3.5184377e-01   3.2102400e-01
   1.7539063e+00   3.7757554e-01   3.4534400e-01
   1.7617188e+00   4.0573307e-01   3.7043200e-01
   1.7695313e+00   4.3659595e-01   4.0256000e-01
   1.7773438e+00   4.7048254e-01   4.3712000e-01
   1.7851563e+00   5.0775639e-01   4.8921600e-01
   1.7929688e+00   5.4883392e-01   5.3081600e-01
   1.8007813e+00   5.9419378e-01   5.6307200e-01
   1.8085938e+00   6.4438810e-01   6.1209600e-01
   1.8164063e+00   7.0005633e-01   6.7648000e-01
   1.8242188e+00   7.6194218e-01   7.3280000e-01
   1.8320313e+00   8.3091472e-01   8.1804800e-01
   1.8398438e+00   9.0799469e-01   9.0112000e-01
   1.8476563e+00   9.9438782e-01   9.9289600e-01
   1.8554688e+00   1.0915273e+00   1.0995200e+00
   1.8632813e+00   1.2011288e+00   1.2189440e+00
   1.8710938e+00   1.3252623e+00   1.3314560e+00
   1.8789063e+00   1.4664477e+00   1.4983680e+00
   1.8867188e+00   1.6277843e+00   1.6779520e+00
   1.8945313e+00   1.8131287e+00   1.8634240e+00
   1.9023438e+00   2.0273460e+00   2.0796160e+00
   1.9101563e+00   2.2766726e+00   2.3485440e+00
   1.9179688e+00   2.5692554e+00   2.6548480e+00
   1.9257813e+00   2.9159826e+00   3.0231040e+00
   1.9335938e+00   3.3318168e+00   3.3908480e+00
   1.9414063e+00   3.8380398e+00   3.9627520e+00
   1.9492188e+00   4.4662741e+00   4.6022400e+00
   1.9570313e+00   5.2662538e+00   5.4570240e+00
   1.9648438e+00   6.3224275e+00   6.5399040e+00
   1.9726563e+00   7.7946350e+00   7.9668480e+00
   1.9804688e+00   1.0040123e+01   1.0368384e+01
   1.9882813e+00   1.4128271e+01   1.4590976e+01
   1.9960938e+00   2.6707209e+01   2.8970624e+01
   2.0039063e+00   0.0000000e+00   0.0000000e+00
   2.0117188e+00   0.0000000e+00   0.0000000e+00
   2.0195313e+00   0.0000000e+00   0.0000000e+00
   2.0273438e+00   0.0000000e+00   0.0000000e+00
   2.0351563e+00   0.0000000e+00   0.0000000e+00
   2.0429688e+00   0.0000000e+00   0.0000000e+00
   2.0507813e+00   0.0000000e+00   0.0000000e+00
   2.0585938e+00   0.0000000e+00   0.0000000e+00
   2.0664063e+00   0.0000000e+00   0.0000000e+00
   2.0742188e+00   0.0000000e+00   0.0000000e+00
   2.0820313e+00   0.0000000e+00   0.0000000e+00
   2.0898438e+00   0.0000000e+00   0.0000000e+00
   2.0976563e+00   0.0000000e+00   0.0000000e+00
   2.1054688e+00   0.0000000e+00   0.0000000e+00
   2.1132813e+00   0.0000000e+00   0.0000000e+00
   2.1210938e+00   0.0000000e+00   0.0000000e+00
   2.1289063e+00   0.0000000e+00   0.0000000e+00
   2.1367188e+00   0.0000000e+00   0.0000000e+00
   2.1445313e+00   0.0000000e+00   0.0000000e+00
   2.1523438e+00   0.0000000e+00   0.0000000e+00
   2.1601563e+00   0.0000000e+00   0.0000000e+00
   2.1679688e+00   0.0000000e+00   0.0000000e+00
   2.1757813e+00   0.0000000e+00   0.0000000e+00
   2.1835938e+00   0.0000000e+00   0.0000000e+00
   2.1914063e+00   0.0000000e+00   0.0000000e+00
   2.1992188e+00   0.0000000e+00   0.0000000e+00
   2.2070313e+00   0.0000000e+00   0.0000000e+00
   2.2148438e+00   0.0000000e+00   0.0000000e+00
   2.2226563e+00   0.0000000e+00   0.0000000e+00
   2.2304688e+00   0.0000000e+00   0.0000000e+00
   2.2382813e+00   0.0000000e+00   0.0000000e+00
   2.2460938e+00   0.0000000e+00   0.0000000e+00
   2.2539063e+00   0.0000000e+00   0.0000000e+00
   2.2617188e+00   0.0000000e+00   0.0000000e+00
   2.2695313e+00   0.0000000e+00   0.0000000e+00
   2.2773438e+00   0.0000000e+00   0.0000000e+00
   2.2851563e+00   0.0000000e+00   0.0000000e+00
   2.2929688e+00   0.0000000e+00   0.0000000e+00
   2.3007813e+00   0.0000000e+00   0.0000000e+00
   2.3085938e+00   0.0000000e+00   0.0000000e+00
   2.3164063e+00   0.0000000e+00   0.0000000e+00
   2.3242188e+00   0.0000000e+00   0.0000000e+00
   2.3320313e+00   0.0000000e+00   0.0000000e+00
   2.3398438e+00   0.0000000e+00   0.0000000e+00
   2.3476563e+00   0.0000000e+00   0.0000000e+00
   2.3554688e+00   0.0000000e+00   0.0000000e+00
   2.3632813e+00   0.0000000e+00   0.0000000e+00
   2.3710938e+00   0.0000000e+00   0.0000000e+00
   2.3789063e+00   0.0000000e+00   0.0000000e+00
   2.3867188e+00   0.0000000e+00   0.0000000e+00
   2.3945313e+00   0.0000000e+00   0.0000000e+00
   2.4023438e+00   0.0000000e+00   0.0000000e+00
   2.4101563e+00   0.0000000e+00   0.0000000e+00
   2.4179688e+00   0.0000000e+00   0.0000000e+00
   2.4257813e+00   0.0000000e+00   0.0000000e+00
   2.4335938e+00   0.0000000e+00   0.0000000e+00
   2.4414063e+00   0.0000000e+00   0.0000000e+00
   2.4492188e+00   0.0000000e+00   0.0000000e+00
   2.4570313e+00   0.0000000e+00   0.0000000e+00
   2.4648438e+00   0.0000000e+00   0.0000000e+00
   2.4726563e+00   0.0000000e+00   0.0000000e+00
   2.4804688e+00   0.0000000e+00   0.0000000e+00
   2.4882813e+00   0.0000000e+00   0.0000000e+00
   2.4960938e+00   0.0000000e+00   0.0000000e+00
   2.5039063e+00   0.0000000e+00   0.0000000e+00
   2.5117188e+00   0.0000000e+00   0.0000000e+00
   2.5195313e+00   0.0000000e+00   0.0000000e+00
   2.5273438e+00   0.0000000e+00   0.0000000e+00
   2.5351563e+00   0.0000000e+00   0.0000000e+00
   2.5429688e+00   0.0000000e+00   0.0000000e+00
   2.5507813e+00   0.0000000e+00   0.0000000e+00
   2.5585938e+00   0.0000000e+00   0.0000000e+00
   2.5664063e+00   0.0000000e+00   0.0000000e+00
   2.5742188e+00   0.0000000e+00   0.0000000e+00
   2.5820313e+00   0.0000000e+00   0.0000000e+00
   2.5898438e+00   0.0000000e+00   0.0000000e+00
   2.5976563e+00   0.0000000e+00   0.0000000e+00
   2.6054688e+00   0.0000000e+00   0.0000000e+00
   2.6132813e+00   0.0000000e+00   0.0000000e+00
   2.6210938e+00   0.0000000e+00   0.0000000e+00
   2.6289063e+00   0.0000000e+00   0.0000000e+00
   2.6367188e+00   0.0000000e+00   0.0000000e+00
   2.6445313e+00   0.0000000e+00   0.0000000e+00
   2.6523438e+00   0.0000000e+00   0.0000000e+00
   2.6601563e+00   0.0000000e+00   0.0000000e+00
   2.6679688e+00   0.0000000e+00   0.0000000e+00
   2.6757813e+00   0.0000000e+00   0.0000000e+00
   2.6835938e+00   0.0000000e+00   0.0000000e+00
   2.6914063e+00   0.0000000e+00   0.0000000e+00
   2.6992188e+00   0.0000000e+00   0.0000000e+00
   2.7070313e+00   0.0000000e+00   0.0000000e+00
   2.7148438e+00   0.0000000e+00   0.0000000e+00
   2.7226563e+00   0.0000000e+00   0.0000000e+00
   2.7304688e+00   0.0000000e+00   0.0000000e+00
   2.7382813e+00   0.0000000e+00   0.0000000e+00
   2.7460938e+00   0.0000000e+00   0.0000000e+00
   2.7539063e+00   0.0000000e+00   0.0000000e+00
   2.7617188e+00   0.0000000e+00   0.0000000e+00
   2.7695313e+00   0.0000000e+00   0.0000000e+00
   2.7773438e+00   0.0000000e+00   0.0000000e+00
   2.7851563e+00   0.0000000e+00   0.0000000e+00
   2.7929688e+00   0.0000000e+00   0.0000000e+00
   2.8007813e+00   0.0000000e+00   0.0000000e+00
   2.8085938e+00   0.0000000e+00   0.0000000e+00
   2.8164063e+00   0.0000000e+00   0.0000000e+00
   2.8242188e+00   0.0000000e+00   0.0000000e+00
   2.8320313e+00   0.0000000e+00   0.0000000e+00
   2.8398438e+00   0.0000000e+00   0.0000000e+00
   2.8476563e+00   0.0000000e+00   0.0000000e+00
   2.8554688e+00   0.0000000e+00   0.0000000e+00
   2.8632813e+00   0.0000000e+00   0.0000000e+00
   2.8710938e+00   0.0000000e+00   0.0000000e+00
   2.8789063e+00   0.0000000e+00   0.0000000e+00
   2.8867188e+00   0.0000000e+00   0.0000000e+00
   2.8945313e+00   0.0000000e+00   0.0000000e+00
   2.9023438e+00   0.0000000e+00   0.0000000e+00
   2.9101563e+00   0.0000000e+00   0.0000000e+00
   2.9179688e+00   0.0000000e+00   0.0000000e+00
   2.9257813e+00   0.0000000e+00   0.0000000e+00
   2.9335938e+00   0.0000000e+00   0.0000000e+00
   2.9414063e+00   0.0000000e+00   0.0000000e+00
   2.9492188e+00   0.0000000e+00   0.0000000e+00
   2.9570313e+00   0.0000000e+00   0.0000000e+00
   2.9648438e+00   0.0000000e+00   0.0000000e+00
   2.9726563e+00   0.0000000e+00   0.0000000e+00
   2.9804688e+00   0.0000000e+00   0.0000000e+00
   2.9882813e+00   0.0000000e+00   0.0000000e+00
   2.9960938e+00   0.0000000e+00   0.0000000e+00


==> data/PDF_alphai2gamma2_-5.txt <==
   3.9062500e-03   1.4899727e-01
   1.1718750e-02   1.4900481e-01
   1.9531250e-02   1.4901990e-01
   2.7343750e-02   1.4904253e-01
   3.5156250e-02   1.4907271e-01
   4.2968750e-02   1.4911045e-01
   5.0781250e-02   1.4915575e-01
   5.8593750e-02   1.4920863e-01
   6.6406250e-02   1.4926909e-01
   7.4218750e-02   1.4933714e-01
   8.2031250e-02   1.4941281e-01
   8.9843750e-02   1.4949610e-01
   9.7656250e-02   1.4958704e-01
   1.0546875e-01   1.4968564e-01
   1.1328125e-01   1.4979191e-01
   1.2109375e-01   1.4990590e-01
   1.2890625e-01   1.5002760e-01
   1.3671875e-01   1.5015706e-01
   1.4453125e-01   1.5029430e-01
   1.5234375e-01   1.5043934e-01
   1.6015625e-01   1.5059222e-01
   1.6796875e-01   1.5075297e-01
   1.7578125e-01   1.5092161e-01
   1.8359375e-01   1.5109819e-01
   1.9140625e-01   1.5128275e-01
   1.9921875e-01   1.5147531e-01
   2.0703125e-01   1.5167592e-01
   2.1484375e-01   1.5188462e-01
   2.2265625e-01   1.5210146e-01
   2.3046875e-01   1.5232648e-01
   2.3828125e-01   1.5255973e-01
   2.4609375e-01   1.5280125e-01
   2.5390625e-01   1.5305110e-01
   2.6171875e-01   1.5330933e-01
   2.6953125e-01   1.5357599e-01
   2.7734375e-01   1.5385114e-01
   2.8515625e-01   1.5413484e-01
   2.9296875e-01   1.5442716e-01
   3.0078125e-01   1.5472814e-01
   3.0859375e-01   1.5503786e-01
   3.1640625e-01   1.5535638e-01
   3.2421875e-01   1.5568377e-01
   3.3203125e-01   1.5602010e-01
   3.3984375e-01   1.5636545e-01
   3.4765625e-01   1.5671989e-01
   3.5546875e-01   1.5708349e-01
   3.6328125e-01   1.5745635e-01
   3.7109375e-01   1.5783852e-01
   3.7890625e-01   1.5823012e-01
   3.8671875e-01   1.5863121e-01
   3.9453125e-01   1.5904189e-01
   4.0234375e-01   1.5946224e-01
   4.1015625e-01   1.5989237e-01
   4.1796875e-01   1.6033238e-01
   4.2578125e-01   1.6078235e-01
   4.3359375e-01   1.6124239e-01
   4.4140625e-01   1.6171260e-01
   4.4921875e-01   1.6219310e-01
   4.5703125e-01   1.6268400e-01
   4.6484375e-01   1.6318539e-01
   4.7265625e-01   1.6369741e-01
   4.8046875e-01   1.6422017e-01
   4.8828125e-01   1.6475379e-01
   4.9609375e-01   1.6529840e-01
   5.0390625e-01   1.6585413e-01
   5.1171875e-01   1.6642110e-01
   5.1953125e-01   1.6699945e-01
   5.2734375e-01   1.6758933e-01
   5.3515625e-01   1.6819086e-01
   5.4296875e-01   1.6880420e-01
   5.5078125e-01   1.6942950e-01
   5.5859375e-01   1.7006691e-01
   5.6640625e-01   1.7071658e-01
   5.7421875e-01   1.7137867e-01
   5.8203125e-01   1.7205336e-01
   5.8984375e-01   1.7274080e-01
   5.9765625e-01   1.7344117e-01
   6.0546875e-01   1.7415464e-01
   6.1328125e-01   1.7488140e-01
   6.2109375e-01   1.7562164e-01
   6.2890625e-01   1.7637553e-01
   6.3671875e-01   1.7714329e-01
   6.4453125e-01   1.7792510e-01
   6.5234375e-01   1.7872116e-01
   6.6015625e-01   1.7953170e-01
   6.6796875e-01   1.8035693e-01
   6.7578125e-01   1.8119706e-01
   6.8359375e-01   1.8205231e-01
   6.9140625e-01   1.8292293e-01
   6.9921875e-01   1.8380915e-01
   7.0703125e-01   1.8471120e-01
   7.1484375e-01   1.8562934e-01
   7.2265625e-01   1.8656383e-01
   7.3046875e-01   1.8751492e-01
   7.3828125e-01   1.8848288e-01
   7.4609375e-01   1.8946798e-01
   7.5390625e-01   1.9047052e-01
   7.6171875e-01   1.9149076e-01
   7.6953125e-01   1.9252902e-01
   7.7734375e-01   1.9358560e-01
   7.8515625e-01   1.9466079e-01
   7.9296875e-01   1.9575493e-01
   8.0078125e-01   1.9686834e-01
   8.0859375e-01   1.9800136e-01
   8.1640625e-01   1.9915432e-01
   8.2421875e-01   2.0032759e-01
   8.3203125e-01   2.0152152e-01
   8.3984375e-01   2.0273648e-01
   8.4765625e-01   2.0397286e-01
   8.5546875e-01   2.0523105e-01
   8.6328125e-01   2.0651145e-01
   8.7109375e-01   2.0781446e-01
   8.7890625e-01   2.0914052e-01
   8.8671875e-01   2.1049005e-01
   8.9453125e-01   2.1186351e-01
   9.0234375e-01   2.1326135e-01
   9.1015625e-01   2.1468403e-01
   9.1796875e-01   2.1613205e-01
   9.2578125e-01   2.1760590e-01
   9.3359375e-01   2.1910608e-01
   9.4140625e-01   2.2063313e-01
   9.4921875e-01   2.2218758e-01
   9.5703125e-01   2.2376998e-01
   9.6484375e-01   2.2538090e-01
   9.7265625e-01   2.2702092e-01
   9.8046875e-01   2.2869066e-01
   9.8828125e-01   2.3039071e-01
   9.9609375e-01   2.3212173e-01
   1.0039063e+00   2.3388436e-01
   1.0117188e+00   2.3567928e-01
   1.0195313e+00   2.3750718e-01
   1.0273438e+00   2.3936877e-01
   1.0351563e+00   2.4126478e-01
   1.0429688e+00   2.4319598e-01
   1.0507813e+00   2.4516314e-01
   1.0585938e+00   2.4716706e-01
   1.0664063e+00   2.4920857e-01
   1.0742188e+00   2.5128851e-01
   1.0820313e+00   2.5340777e-01
   1.0898438e+00   2.5556724e-01
   1.0976563e+00   2.5776786e-01
   1.1054688e+00   2.6001060e-01
   1.1132813e+00   2.6229643e-01
   1.1210938e+00   2.6462639e-01
   1.1289063e+00   2.6700152e-01
   1.1367188e+00   2.6942292e-01
   1.1445313e+00   2.7189172e-01
   1.1523438e+00   2.7440906e-01
   1.1601563e+00   2.7697616e-01
   1.1679688e+00   2.7959424e-01
   1.1757813e+00   2.8226460e-01
   1.1835938e+00   2.8498854e-01
   1.1914063e+00   2.8776745e-01
   1.1992188e+00   2.9060273e-01
   1.2070313e+00   2.9349585e-01
   1.2148438e+00   2.9644832e-01
   1.2226563e+00   2.9946171e-01
   1.2304688e+00   3.0253765e-01
   1.2382813e+00   3.0567781e-01
   1.2460938e+00   3.0888393e-01
   1.2539063e+00   3.1215782e-01
   1.2617188e+00   3.1550135e-01
   1.2695313e+00   3.1891646e-01
   1.2773438e+00   3.2240517e-01
   1.2851563e+00   3.2596955e-01
   1.2929688e+00   3.2961178e-01
   1.3007813e+00   3.3333411e-01
   1.3085938e+00   3.3713888e-01
   1.3164063e+00   3.4102851e-01
   1.3242188e+00   3.4500554e-01
   1.3320313e+00   3.4907259e-01
   1.3398438e+00   3.5323239e-01
   1.3476563e+00   3.5748780e-01
   1.3554688e+00   3.6184177e-01
   1.3632813e+00   3.6629739e-01
   1.3710938e+00   3.7085788e-01
   1.3789063e+00   3.7552659e-01
   1.3867188e+00   3.8030704e-01
   1.3945313e+00   3.8520286e-01
   1.4023438e+00   3.9021787e-01
   1.4101563e+00   3.9535607e-01
   1.4179688e+00   4.0062162e-01
   1.4257813e+00   4.0601888e-01
   1.4335938e+00   4.1155241e-01
   1.4414063e+00   4.1722699e-01
   1.4492188e+00   4.2304764e-01
   1.4570313e+00   4.2901959e-01
   1.4648438e+00   4.3514835e-01
   1.4726563e+00   4.4143971e-01
   1.4804688e+00   4.4789974e-01
   1.4882813e+00   4.5453483e-01
   1.4960938e+00   4.6135169e-01
   1.5039063e+00   4.6835739e-01
   1.5117188e+00   4.7555939e-01
   1.5195313e+00   4.8296555e-01
   1.5273438e+00   4.9058416e-01
   1.5351563e+00   4.9842397e-01
   1.5429688e+00   5.0649426e-01
   1.5507813e+00   5.1480480e-01
   1.5585938e+00   5.2336600e-01
   1.5664063e+00   5.3218884e-01
   1.5742188e+00   5.4128501e-01
   1.5820313e+00   5.5066692e-01
   1.5898438e+00   5.6034775e-01
   1.5976563e+00   5.7034157e-01
   1.6054688e+00   5.8066335e-01
   1.6132813e+00   5.9132909e-01
   1.6210938e+00   6.0235587e-01
   1.6289063e+00   6.1376199e-01
   1.6367188e+00   6.2556706e-01
   1.6445313e+00   6.3779211e-01
   1.6523438e+00   6.5045978e-01
   1.6601563e+00   6.6359441e-01
   1.6679688e+00   6.7722229e-01
   1.6757813e+00   6.9137180e-01
   1.6835938e+00   7.0607366e-01
   1.6914063e+00   7.2136121e-01
   1.6992188e+00   7.3727068e-01
   1.7070313e+00   7.5384150e-01
   1.7148438e+00   7.7111676e-01
   1.7226563e+00   7.8914358e-01
   1.7304688e+00   8.0797367e-01
   1.7382813e+00   8.2766390e-01
   1.7460938e+00   8.4827702e-01
   1.7539063e+00   8.6988244e-01
   1.7617188e+00   8.9255723e-01
   1.7695313e+00   9.1638722e-01
   1.7773438e+00   9.4146836e-01
   1.7851563e+00   9.6790832e-01
   1.7929688e+00   9.9582846e-01
   1.8007813e+00   1.0253662e+00
   1.8085938e+00   1.0566776e+00
   1.8164063e+00   1.0899416e+00
   1.8242188e+00   1.1253635e+00
   1.8320313e+00   1.1631810e+00
   1.8398438e+00   1.2036710e+00
   1.8476563e+00   1.2471582e+00
   1.8554688e+00   1.2940270e+00
   1.8632813e+00   1.3447355e+00
   1.8710938e+00   1.3998363e+00
   1.8789063e+00   1.4600023e+00
   1.8867188e+00   1.5260636e+00
   1.8945313e+00   1.5990582e+00
   1.9023438e+00   1.6803052e+00
   1.9101563e+00   1.7715118e+00
   1.9179688e+00   1.8749345e+00
   1.9257813e+00   1.9936317e+00
   1.9335938e+00   2.1318749e+00
   1.9414063e+00   2.2958509e+00
   1.9492188e+00   2.4949377e+00
   1.9570313e+00   2.7442033e+00
   1.9648438e+00   3.0698138e+00
   1.9726563e+00   3.5224482e+00
   1.9804688e+00   4.2180224e+00
   1.9882813e+00   5.5115492e+00
   1.9960938e+00   9.6630711e+00
   2.0039063e+00   0.0000000e+00
   2.0117188e+00   0.0000000e+00
   2.0195313e+00   0.0000000e+00
   2.0273438e+00   0.0000000e+00
   2.0351563e+00   0.0000000e+00
   2.0429688e+00   0.0000000e+00
   2.0507813e+00   0.0000000e+00
   2.0585938e+00   0.0000000e+00
   2.0664063e+00   0.0000000e+00
   2.0742188e+00   0.0000000e+00
   2.0820313e+00   0.0000000e+00
   2.0898438e+00   0.0000000e+00
   2.0976563e+00   0.0000000e+00
   2.1054688e+00   0.0000000e+00
   2.1132813e+00   0.0000000e+00
   2.1210938e+00   0.0000000e+00
   2.1289063e+00   0.0000000e+00
   2.1367188e+00   0.0000000e+00
   2.1445313e+00   0.0000000e+00
   2.1523438e+00   0.0000000e+00
   2.1601563e+00   0.0000000e+00
   2.1679688e+00   0.0000000e+00
   2.1757813e+00   0.0000000e+00
   2.1835938e+00   0.0000000e+00
   2.1914063e+00   0.0000000e+00
   2.1992188e+00   0.0000000e+00
   2.2070313e+00   0.0000000e+00
   2.2148438e+00   0.0000000e+00
   2.2226563e+00   0.0000000e+00
   2.2304688e+00   0.0000000e+00
   2.2382813e+00   0.0000000e+00
   2.2460938e+00   0.0000000e+00
   2.2539063e+00   0.0000000e+00
   2.2617188e+00   0.0000000e+00
   2.2695313e+00   0.0000000e+00
   2.2773438e+00   0.0000000e+00
   2.2851563e+00   0.0000000e+00
   2.2929688e+00   0.0000000e+00
   2.3007813e+00   0.0000000e+00
   2.3085938e+00   0.0000000e+00
   2.3164063e+00   0.0000000e+00
   2.3242188e+00   0.0000000e+00
   2.3320313e+00   0.0000000e+00
   2.3398438e+00   0.0000000e+00
   2.3476563e+00   0.0000000e+00
   2.3554688e+00   0.0000000e+00
   2.3632813e+00   0.0000000e+00
   2.3710938e+00   0.0000000e+00
   2.3789063e+00   0.0000000e+00
   2.3867188e+00   0.0000000e+00
   2.3945313e+00   0.0000000e+00
   2.4023438e+00   0.0000000e+00
   2.4101563e+00   0.0000000e+00
   2.4179688e+00   0.0000000e+00
   2.4257813e+00   0.0000000e+00
   2.4335938e+00   0.0000000e+00
   2.4414063e+00   0.0000000e+00
   2.4492188e+00   0.0000000e+00
   2.4570313e+00   0.0000000e+00
   2.4648438e+00   0.0000000e+00
   2.4726563e+00   0.0000000e+00
   2.4804688e+00   0.0000000e+00
   2.4882813e+00   0.0000000e+00
   2.4960938e+00   0.0000000e+00
   2.5039063e+00   0.0000000e+00
   2.5117188e+00   0.0000000e+00
   2.5195313e+00   0.0000000e+00
   2.5273438e+00   0.0000000e+00
   2.5351563e+00   0.0000000e+00
   2.5429688e+00   0.0000000e+00
   2.5507813e+00   0.0000000e+00
   2.5585938e+00   0.0000000e+00
   2.5664063e+00   0.0000000e+00
   2.5742188e+00   0.0000000e+00
   2.5820313e+00   0.0000000e+00
   2.5898438e+00   0.0000000e+00
   2.5976563e+00   0.0000000e+00
   2.6054688e+00   0.0000000e+00
   2.6132813e+00   0.0000000e+00
   2.6210938e+00   0.0000000e+00
   2.6289063e+00   0.0000000e+00
   2.6367188e+00   0.0000000e+00
   2.6445313e+00   0.0000000e+00
   2.6523438e+00   0.0000000e+00
   2.6601563e+00   0.0000000e+00
   2.6679688e+00   0.0000000e+00
   2.6757813e+00   0.0000000e+00
   2.6835938e+00   0.0000000e+00
   2.6914063e+00   0.0000000e+00
   2.6992188e+00   0.0000000e+00
   2.7070313e+00   0.0000000e+00
   2.7148438e+00   0.0000000e+00
   2.7226563e+00   0.0000000e+00
   2.7304688e+00   0.0000000e+00
   2.7382813e+00   0.0000000e+00
   2.7460938e+00   0.0000000e+00
   2.7539063e+00   0.0000000e+00
   2.7617188e+00   0.0000000e+00
   2.7695313e+00   0.0000000e+00
   2.7773438e+00   0.0000000e+00
   2.7851563e+00   0.0000000e+00
   2.7929688e+00   0.0000000e+00
   2.8007813e+00   0.0000000e+00
   2.8085938e+00   0.0000000e+00
   2.8164063e+00   0.0000000e+00
   2.8242188e+00   0.0000000e+00
   2.8320313e+00   0.0000000e+00
   2.8398438e+00   0.0000000e+00
   2.8476563e+00   0.0000000e+00
   2.8554688e+00   0.0000000e+00
   2.8632813e+00   0.0000000e+00
   2.8710938e+00   0.0000000e+00
   2.8789063e+00   0.0000000e+00
   2.8867188e+00   0.0000000e+00
   2.8945313e+00   0.0000000e+00
   2.9023438e+00   0.0000000e+00
   2.9101563e+00   0.0000000e+00
   2.9179688e+00   0.0000000e+00
   2.9257813e+00   0.0000000e+00
   2.9335938e+00   0.0000000e+00
   2.9414063e+00   0.0000000e+00
   2.9492188e+00   0.0000000e+00
   2.9570313e+00   0.0000000e+00
   2.9648438e+00   0.0000000e+00
   2.9726563e+00   0.0000000e+00
   2.9804688e+00   0.0000000e+00
   2.9882813e+00   0.0000000e+00
   2.9960938e+00   0.0000000e+00


==> data/PDF_alphai2gamma2_0.txt <==
   3.9062500e-03   5.1780015e-02
   1.1718750e-02   5.1783954e-02
   1.9531250e-02   5.1791832e-02
   2.7343750e-02   5.1803653e-02
   3.5156250e-02   5.1819419e-02
   4.2968750e-02   5.1839135e-02
   5.0781250e-02   5.1862808e-02
   5.8593750e-02   5.1890444e-02
   6.6406250e-02   5.1922051e-02
   7.4218750e-02   5.1957639e-02
   8.2031250e-02   5.1997219e-02
   8.9843750e-02   5.2040802e-02
   9.7656250e-02   5.2088402e-02
   1.0546875e-01   5.2140032e-02
   1.1328125e-01   5.2195708e-02
   1.2109375e-01   5.2255447e-02
   1.2890625e-01   5.2319267e-02
   1.3671875e-01   5.2387188e-02
   1.4453125e-01   5.2459229e-02
   1.5234375e-01   5.2535412e-02
   1.6015625e-01   5.2615760e-02
   1.6796875e-01   5.2700299e-02
   1.7578125e-01   5.2789053e-02
   1.8359375e-01   5.2882049e-02
   1.9140625e-01   5.2979317e-02
   1.9921875e-01   5.3080885e-02
   2.0703125e-01   5.3186786e-02
   2.1484375e-01   5.3297051e-02
   2.2265625e-01   5.3411714e-02
   2.3046875e-01   5.3530812e-02
   2.3828125e-01   5.3654381e-02
   2.4609375e-01   5.3782459e-02
   2.5390625e-01   5.3915087e-02
   2.6171875e-01   5.4052306e-02
   2.6953125e-01   5.4194159e-02
   2.7734375e-01   5.4340691e-02
   2.8515625e-01   5.4491948e-02
   2.9296875e-01   5.4647978e-02
   3.0078125e-01   5.4808832e-02
   3.0859375e-01   5.4974560e-02
   3.1640625e-01   5.5145215e-02
   3.2421875e-01   5.5320854e-02
   3.3203125e-01   5.5501532e-02
   3.3984375e-01   5.5687308e-02
   3.4765625e-01   5.5878243e-02
   3.5546875e-01   5.6074400e-02
   3.6328125e-01   5.6275843e-02
   3.7109375e-01   5.6482638e-02
   3.7890625e-01   5.6694855e-02
   3.8671875e-01   5.6912565e-02
   3.9453125e-01   5.7135839e-02
   4.0234375e-01   5.7364755e-02
   4.1015625e-01   5.7599388e-02
   4.1796875e-01   5.7839820e-02
   4.2578125e-01   5.8086132e-02
   4.3359375e-01   5.8338409e-02
   4.4140625e-01   5.8596739e-02
   4.4921875e-01   5.8861210e-02
   4.5703125e-01   5.9131917e-02
   4.6484375e-01   5.9408954e-02
   4.7265625e-01   5.9692418e-02
   4.8046875e-01   5.9982411e-02
   4.8828125e-01   6.0279037e-02
   4.9609375e-01   6.0582403e-02
   5.0390625e-01   6.0892618e-02
   5.1171875e-01   6.1209795e-02
   5.1953125e-01   6.1534051e-02
   5.2734375e-01   6.1865505e-02
   5.3515625e-01   6.2204281e-02
   5.4296875e-01   6.2550505e-02
   5.5078125e-01   6.2904308e-02
   5.5859375e-01   6.3265823e-02
   5.6640625e-01   6.3635189e-02
   5.7421875e-01   6.4012547e-02
   5.8203125e-01   6.4398044e-02
   5.8984375e-01   6.4791830e-02
   5.9765625e-01   6.5194058e-02
   6.0546875e-01   6.5604889e-02
   6.1328125e-01   6.6024485e-02
   6.2109375e-01   6.6453015e-02
   6.2890625e-01   6.6890652e-02
   6.3671875e-01   6.7337575e-02
   6.4453125e-01   6.7793966e-02
   6.5234375e-01   6.8260014e-02
   6.6015625e-01   6.8735914e-02
   6.6796875e-01   6.9221865e-02
   6.7578125e-01   6.9718073e-02
   6.8359375e-01   7.0224750e-02
   6.9140625e-01   7.0742114e-02
   6.9921875e-01   7.1270389e-02
   7.0703125e-01   7.1809807e-02
   7.1484375e-01   7.2360605e-02
   7.2265625e-01   7.2923028e-02
   7.3046875e-01   7.3497329e-02
   7.3828125e-01   7.4083768e-02
   7.4609375e-01   7.4682613e-02
   7.5390625e-01   7.5294138e-02
   7.6171875e-01   7.5918630e-02
   7.6953125e-01   7.6556379e-02
   7.7734375e-01   7.7207689e-02
   7.8515625e-01   7.7872871e-02
   7.9296875e-01   7.8552244e-02
   8.0078125e-01   7.9246139e-02
   8.0859375e-01   7.9954898e-02
   8.1640625e-01   8.0678872e-02
   8.2421875e-01   8.1418422e-02
   8.3203125e-01   8.2173923e-02
   8.3984375e-01   8.2945761e-02
   8.4765625e-01   8.3734332e-02
   8.5546875e-01   8.4540049e-02
   8.6328125e-01   8.5363333e-02
   8.7109375e-01   8.6204622e-02
   8.7890625e-01   8.7064369e-02
   8.8671875e-01   8.7943037e-02
   8.9453125e-01   8.8841110e-02
   9.0234375e-01   8.9759083e-02
   9.1015625e-01   9.0697469e-02
   9.1796875e-01   9.1656800e-02
   9.2578125e-01   9.2637622e-02
   9.3359375e-01   9.3640503e-02
   9.4140625e-01   9.4666026e-02
   9.4921875e-01   9.5714798e-02
   9.5703125e-01   9.6787443e-02
   9.6484375e-01   9.7884609e-02
   9.7265625e-01   9.9006964e-02
   9.8046875e-01   1.0015520e-01
   9.8828125e-01   1.0133004e-01
   9.9609375e-01   1.0253221e-01
   1.0039063e+00   1.0376249e-01
   1.0117188e+00   1.0502167e-01
   1.0195313e+00   1.0631057e-01
   1.0273438e+00   1.0763005e-01
   1.0351563e+00   1.0898098e-01
   1.0429688e+00   1.1036429e-01
   1.0507813e+00   1.1178092e-01
   1.0585938e+00   1.1323184e-01
   1.0664063e+00   1.1471809e-01
   1.0742188e+00   1.1624071e-01
   1.0820313e+00   1.1780080e-01
   1.0898438e+00   1.1939950e-01
   1.0976563e+00   1.2103799e-01
   1.1054688e+00   1.2271749e-01
   1.1132813e+00   1.2443926e-01
   1.1210938e+00   1.2620464e-01
   1.1289063e+00   1.2801500e-01
   1.1367188e+00   1.2987175e-01
   1.1445313e+00   1.3177638e-01
   1.1523438e+00   1.3373042e-01
   1.1601563e+00   1.3573548e-01
   1.1679688e+00   1.3779321e-01
   1.1757813e+00   1.3990536e-01
   1.1835938e+00   1.4207372e-01
   1.1914063e+00   1.4430017e-01
   1.1992188e+00   1.4658665e-01
   1.2070313e+00   1.4893521e-01
   1.2148438e+00   1.5134796e-01
   1.2226563e+00   1.5382710e-01
   1.2304688e+00   1.5637495e-01
   1.2382813e+00   1.5899389e-01
   1.2460938e+00   1.6168643e-01
   1.2539063e+00   1.6445518e-01
   1.2617188e+00   1.6730287e-01
   1.2695313e+00   1.7023234e-01
   1.2773438e+00   1.7324656e-01
   1.2851563e+00   1.7634864e-01
   1.2929688e+00   1.7954183e-01
   1.3007813e+00   1.8282951e-01
   1.3085938e+00   1.8621523e-01
   1.3164063e+00   1.8970271e-01
   1.3242188e+00   1.9329583e-01
   1.3320313e+00   1.9699865e-01
   1.3398438e+00   2.0081545e-01
   1.3476563e+00   2.0475068e-01
   1.3554688e+00   2.0880903e-01
   1.3632813e+00   2.1299541e-01
   1.3710938e+00   2.1731496e-01
   1.3789063e+00   2.2177309e-01
   1.3867188e+00   2.2637549e-01
   1.3945313e+00   2.3112811e-01
   1.4023438e+00   2.3603722e-01
   1.4101563e+00   2.4110941e-01
   1.4179688e+00   2.4635163e-01
   1.4257813e+00   2.5177117e-01
   1.4335938e+00   2.5737573e-01
   1.4414063e+00   2.6317339e-01
   1.4492188e+00   2.6917271e-01
   1.4570313e+00   2.7538269e-01
   1.4648438e+00   2.8181285e-01
   1.4726563e+00   2.8847323e-01
   1.4804688e+00   2.9537444e-01
   1.4882813e+00   3.0252770e-01
   1.4960938e+00   3.0994488e-01
   1.5039063e+00   3.1763857e-01
   1.5117188e+00   3.2562206e-01
   1.5195313e+00   3.3390949e-01
   1.5273438e+00   3.4251583e-01
   1.5351563e+00   3.5145700e-01
   1.5429688e+00   3.6074988e-01
   1.5507813e+00   3.7041245e-01
   1.5585938e+00   3.8046383e-01
   1.5664063e+00   3.9092441e-01
   1.5742188e+00   4.0181590e-01
   1.5820313e+00   4.1316148e-01
   1.5898438e+00   4.2498591e-01
   1.5976563e+00   4.3731566e-01
   1.6054688e+00   4.5017905e-01
   1.6132813e+00   4.6360645e-01
   1.6210938e+00   4.7763041e-01
   1.6289063e+00   4.9228588e-01
   1.6367188e+00   5.0761047e-01
   1.6445313e+00   5.2364465e-01
   1.6523438e+00   5.4043202e-01
   1.6601563e+00   5.5801969e-01
   1.6679688e+00   5.7645857e-01
   1.6757813e+00   5.9580377e-01
   1.6835938e+00   6.1611506e-01
   1.6914063e+00   6.3745738e-01
   1.6992188e+00   6.5990139e-01
   1.7070313e+00   6.8352414e-01
   1.7148438e+00   7.0840981e-01
   1.7226563e+00   7.3465054e-01
   1.7304688e+00   7.6234746e-01
   1.7382813e+00   7.9161180e-01
   1.7460938e+00   8.2256620e-01
   1.7539063e+00   8.5534628e-01
   1.7617188e+00   8.9010243e-01
   1.7695313e+00   9.2700192e-01
   1.7773438e+00   9.6623147e-01
   1.7851563e+00   1.0080002e+00
   1.7929688e+00   1.0525432e+00
   1.8007813e+00   1.1001260e+00
   1.8085938e+00   1.1510496e+00
   1.8164063e+00   1.2056574e+00
   1.8242188e+00   1.2643423e+00
   1.8320313e+00   1.3275578e+00
   1.8398438e+00   1.3958293e+00
   1.8476563e+00   1.4697708e+00
   1.8554688e+00   1.5501052e+00
   1.8632813e+00   1.6376904e+00
   1.8710938e+00   1.7335552e+00
   1.8789063e+00   1.8389457e+00
   1.8867188e+00   1.9553906e+00
   1.8945313e+00   2.0847904e+00
   1.9023438e+00   2.2295458e+00
   1.9101563e+00   2.3927445e+00
   1.9179688e+00   2.5784431e+00
   1.9257813e+00   2.7921059e+00
   1.9335938e+00   3.0413166e+00
   1.9414063e+00   3.3369926e+00
   1.9492188e+00   3.6955814e+00
   1.9570313e+00   4.1433532e+00
   1.9648438e+00   4.7256616e+00
   1.9726563e+00   5.5298538e+00
   1.9804688e+00   6.7546240e+00
   1.9882813e+00   9.0052400e+00
   1.9960938e+00   1.6112889e+01
   2.0039063e+00   0.0000000e+00
   2.0117188e+00   0.0000000e+00
   2.0195313e+00   0.0000000e+00
   2.0273438e+00   0.0000000e+00
   2.0351563e+00   0.0000000e+00
   2.0429688e+00   0.0000000e+00
   2.0507813e+00   0.0000000e+00
   2.0585938e+00   0.0000000e+00
   2.0664063e+00   0.0000000e+00
   2.0742188e+00   0.0000000e+00
   2.0820313e+00   0.0000000e+00
   2.0898438e+00   0.0000000e+00
   2.0976563e+00   0.0000000e+00
   2.1054688e+00   0.0000000e+00
   2.1132813e+00   0.0000000e+00
   2.1210938e+00   0.0000000e+00
   2.1289063e+00   0.0000000e+00
   2.1367188e+00   0.0000000e+00
   2.1445313e+00   0.0000000e+00
   2.1523438e+00   0.0000000e+00
   2.1601563e+00   0.0000000e+00
   2.1679688e+00   0.0000000e+00
   2.1757813e+00   0.0000000e+00
   2.1835938e+00   0.0000000e+00
   2.1914063e+00   0.0000000e+00
   2.1992188e+00   0.0000000e+00
   2.2070313e+00   0.0000000e+00
   2.2148438e+00   0.0000000e+00
   2.2226563e+00   0.0000000e+00
   2.2304688e+00   0.0000000e+00
   2.2382813e+00   0.0000000e+00
   2.2460938e+00   0.0000000e+00
   2.2539063e+00   0.0000000e+00
   2.2617188e+00   0.0000000e+00
   2.2695313e+00   0.0000000e+00
   2.2773438e+00   0.0000000e+00
   2.2851563e+00   0.0000000e+00
   2.2929688e+00   0.0000000e+00
   2.3007813e+00   0.0000000e+00
   2.3085938e+00   0.0000000e+00
   2.3164063e+00   0.0000000e+00
   2.3242188e+00   0.0000000e+00
   2.3320313e+00   0.0000000e+00
   2.3398438e+00   0.0000000e+00
   2.3476563e+00   0.0000000e+00
   2.3554688e+00   0.0000000e+00
   2.3632813e+00   0.0000000e+00
   2.3710938e+00   0.0000000e+00
   2.3789063e+00   0.0000000e+00
   2.3867188e+00   0.0000000e+00
   2.3945313e+00   0.0000000e+00
   2.4023438e+00   0.0000000e+00
   2.4101563e+00   0.0000000e+00
   2.4179688e+00   0.0000000e+00
   2.4257813e+00   0.0000000e+00
   2.4335938e+00   0.0000000e+00
   2.4414063e+00   0.0000000e+00
   2.4492188e+00   0.0000000e+00
   2.4570313e+00   0.0000000e+00
   2.4648438e+00   0.0000000e+00
   2.4726563e+00   0.0000000e+00
   2.4804688e+00   0.0000000e+00
   2.4882813e+00   0.0000000e+00
   2.4960938e+00   0.0000000e+00
   2.5039063e+00   0.0000000e+00
   2.5117188e+00   0.0000000e+00
   2.5195313e+00   0.0000000e+00
   2.5273438e+00   0.0000000e+00
   2.5351563e+00   0.0000000e+00
   2.5429688e+00   0.0000000e+00
   2.5507813e+00   0.0000000e+00
   2.5585938e+00   0.0000000e+00
   2.5664063e+00   0.0000000e+00
   2.5742188e+00   0.0000000e+00
   2.5820313e+00   0.0000000e+00
   2.5898438e+00   0.0000000e+00
   2.5976563e+00   0.0000000e+00
   2.6054688e+00   0.0000000e+00
   2.6132813e+00   0.0000000e+00
   2.6210938e+00   0.0000000e+00
   2.6289063e+00   0.0000000e+00
   2.6367188e+00   0.0000000e+00
   2.6445313e+00   0.0000000e+00
   2.6523438e+00   0.0000000e+00
   2.6601563e+00   0.0000000e+00
   2.6679688e+00   0.0000000e+00
   2.6757813e+00   0.0000000e+00
   2.6835938e+00   0.0000000e+00
   2.6914063e+00   0.0000000e+00
   2.6992188e+00   0.0000000e+00
   2.7070313e+00   0.0000000e+00
   2.7148438e+00   0.0000000e+00
   2.7226563e+00   0.0000000e+00
   2.7304688e+00   0.0000000e+00
   2.7382813e+00   0.0000000e+00
   2.7460938e+00   0.0000000e+00
   2.7539063e+00   0.0000000e+00
   2.7617188e+00   0.0000000e+00
   2.7695313e+00   0.0000000e+00
   2.7773438e+00   0.0000000e+00
   2.7851563e+00   0.0000000e+00
   2.7929688e+00   0.0000000e+00
   2.8007813e+00   0.0000000e+00
   2.8085938e+00   0.0000000e+00
   2.8164063e+00   0.0000000e+00
   2.8242188e+00   0.0000000e+00
   2.8320313e+00   0.0000000e+00
   2.8398438e+00   0.0000000e+00
   2.8476563e+00   0.0000000e+00
   2.8554688e+00   0.0000000e+00
   2.8632813e+00   0.0000000e+00
   2.8710938e+00   0.0000000e+00
   2.8789063e+00   0.0000000e+00
   2.8867188e+00   0.0000000e+00
   2.8945313e+00   0.0000000e+00
   2.9023438e+00   0.0000000e+00
   2.9101563e+00   0.0000000e+00
   2.9179688e+00   0.0000000e+00
   2.9257813e+00   0.0000000e+00
   2.9335938e+00   0.0000000e+00
   2.9414063e+00   0.0000000e+00
   2.9492188e+00   0.0000000e+00
   2.9570313e+00   0.0000000e+00
   2.9648438e+00   0.0000000e+00
   2.9726563e+00   0.0000000e+00
   2.9804688e+00   0.0000000e+00
   2.9882813e+00   0.0000000e+00
   2.9960938e+00   0.0000000e+00


==> data/PDF_alphai2gamma2_5.txt <==
   3.9062500e-03   4.5371036e-03
   1.1718750e-02   4.5375643e-03
   1.9531250e-02   4.5384860e-03
   2.7343750e-02   4.5398690e-03
   3.5156250e-02   4.5417139e-03
   4.2968750e-02   4.5440213e-03
   5.0781250e-02   4.5467924e-03
   5.8593750e-02   4.5500281e-03
   6.6406250e-02   4.5537298e-03
   7.4218750e-02   4.5578991e-03
   8.2031250e-02   4.5625375e-03
   8.9843750e-02   4.5676470e-03
   9.7656250e-02   4.5732298e-03
   1.0546875e-01   4.5792880e-03
   1.1328125e-01   4.5858242e-03
   1.2109375e-01   4.5928410e-03
   1.2890625e-01   4.6003414e-03
   1.3671875e-01   4.6083284e-03
   1.4453125e-01   4.6168054e-03
   1.5234375e-01   4.6257758e-03
   1.6015625e-01   4.6352435e-03
   1.6796875e-01   4.6452123e-03
   1.7578125e-01   4.6556864e-03
   1.8359375e-01   4.6666702e-03
   1.9140625e-01   4.6781683e-03
   1.9921875e-01   4.6901857e-03
   2.0703125e-01   4.7027273e-03
   2.1484375e-01   4.7157986e-03
   2.2265625e-01   4.7294050e-03
   2.3046875e-01   4.7435525e-03
   2.3828125e-01   4.7582471e-03
   2.4609375e-01   4.7734951e-03
   2.5390625e-01   4.7893033e-03
   2.6171875e-01   4.8056784e-03
   2.6953125e-01   4.8226276e-03
   2.7734375e-01   4.8401585e-03
   2.8515625e-01   4.8582787e-03
   2.9296875e-01   4.8769962e-03
   3.0078125e-01   4.8963195e-03
   3.0859375e-01   4.9162572e-03
   3.1640625e-01   4.9368183e-03
   3.2421875e-01   4.9580122e-03
   3.3203125e-01   4.9798484e-03
   3.3984375e-01   5.0023370e-03
   3.4765625e-01   5.0254884e-03
   3.5546875e-01   5.0493133e-03
   3.6328125e-01   5.0738229e-03
   3.7109375e-01   5.0990286e-03
   3.7890625e-01   5.1249424e-03
   3.8671875e-01   5.1515766e-03
   3.9453125e-01   5.1789440e-03
   4.0234375e-01   5.2070578e-03
   4.1015625e-01   5.2359316e-03
   4.1796875e-01   5.2655795e-03
   4.2578125e-01   5.2960162e-03
   4.3359375e-01   5.3272567e-03
   4.4140625e-01   5.3593166e-03
   4.4921875e-01   5.3922122e-03
   4.5703125e-01   5.4259600e-03
   4.6484375e-01   5.4605774e-03
   4.7265625e-01   5.4960821e-03
   4.8046875e-01   5.5324927e-03
   4.8828125e-01   5.5698281e-03
   4.9609375e-01   5.6081082e-03
   5.0390625e-01   5.6473532e-03
   5.1171875e-01   5.6875842e-03
   5.1953125e-01   5.7288231e-03
   5.2734375e-01   5.7710923e-03
   5.3515625e-01   5.8144151e-03
   5.4296875e-01   5.8588157e-03
   5.5078125e-01   5.9043188e-03
   5.5859375e-01   5.9509504e-03
   5.6640625e-01   5.9987370e-03
   5.7421875e-01   6.0477062e-03
   5.8203125e-01   6.0978865e-03
   5.8984375e-01   6.1493074e-03
   5.9765625e-01   6.2019994e-03
   6.0546875e-01   6.2559942e-03
   6.1328125e-01   6.3113243e-03
   6.2109375e-01   6.3680237e-03
   6.2890625e-01   6.4261274e-03
   6.3671875e-01   6.4856717e-03
   6.4453125e-01   6.5466940e-03
   6.5234375e-01   6.6092334e-03
   6.6015625e-01   6.6733301e-03
   6.6796875e-01   6.7390258e-03
   6.7578125e-01   6.8063637e-03
   6.8359375e-01   6.8753888e-03
   6.9140625e-01   6.9461474e-03
   6.9921875e-01   7.0186876e-03
   7.0703125e-01   7.0930594e-03
   7.1484375e-01   7.1693146e-03
   7.2265625e-01   7.2475068e-03
   7.3046875e-01   7.3276917e-03
   7.3828125e-01   7.4099272e-03
   7.4609375e-01   7.4942730e-03
   7.5390625e-01   7.5807916e-03
   7.6171875e-01   7.6695475e-03
   7.6953125e-01   7.7606077e-03
   7.7734375e-01   7.8540421e-03
   7.8515625e-01   7.9499228e-03
   7.9296875e-01   8.0483253e-03
   8.0078125e-01   8.1493275e-03
   8.0859375e-01   8.2530107e-03
   8.1640625e-01   8.3594595e-03
   8.2421875e-01   8.4687615e-03
   8.3203125e-01   8.5810083e-03
   8.3984375e-01   8.6962949e-03
   8.4765625e-01   8.8147201e-03
   8.5546875e-01   8.9363871e-03
   8.6328125e-01   9.0614029e-03
   8.7109375e-01   9.1898792e-03
   8.7890625e-01   9.3219325e-03
   8.8671875e-01   9.4576838e-03
   8.9453125e-01   9.5972596e-03
   9.0234375e-01   9.7407915e-03
   9.1015625e-01   9.8884168e-03
   9.1796875e-01   1.0040279e-02
   9.2578125e-01   1.0196527e-02
   9.3359375e-01   1.0357318e-02
   9.4140625e-01   1.0522813e-02
   9.4921875e-01   1.0693184e-02
   9.5703125e-01   1.0868608e-02
   9.6484375e-01   1.1049270e-02
   9.7265625e-01   1.1235365e-02
   9.8046875e-01   1.1427095e-02
   9.8828125e-01   1.1624672e-02
   9.9609375e-01   1.1828320e-02
   1.0039063e+00   1.2038269e-02
   1.0117188e+00   1.2254763e-02
   1.0195313e+00   1.2478057e-02
   1.0273438e+00   1.2708418e-02
   1.0351563e+00   1.2946124e-02
   1.0429688e+00   1.3191470e-02
   1.0507813e+00   1.3444762e-02
   1.0585938e+00   1.3706323e-02
   1.0664063e+00   1.3976491e-02
   1.0742188e+00   1.4255622e-02
   1.0820313e+00   1.4544086e-02
   1.0898438e+00   1.4842278e-02
   1.0976563e+00   1.5150608e-02
   1.1054688e+00   1.5469508e-02
   1.1132813e+00   1.5799435e-02
   1.1210938e+00   1.6140866e-02
   1.1289063e+00   1.6494306e-02
   1.1367188e+00   1.6860285e-02
   1.1445313e+00   1.7239362e-02
   1.1523438e+00   1.7632125e-02
   1.1601563e+00   1.8039197e-02
   1.1679688e+00   1.8461231e-02
   1.1757813e+00   1.8898918e-02
   1.1835938e+00   1.9352987e-02
   1.1914063e+00   1.9824209e-02
   1.1992188e+00   2.0313397e-02
   1.2070313e+00   2.0821410e-02
   1.2148438e+00   2.1349159e-02
   1.2226563e+00   2.1897604e-02
   1.2304688e+00   2.2467765e-02
   1.2382813e+00   2.3060718e-02
   1.2460938e+00   2.3677607e-02
   1.2539063e+00   2.4319642e-02
   1.2617188e+00   2.4988106e-02
   1.2695313e+00   2.5684363e-02
   1.2773438e+00   2.6409858e-02
   1.2851563e+00   2.7166126e-02
   1.2929688e+00   2.7954801e-02
   1.3007813e+00   2.8777617e-02
   1.3085938e+00   2.9636420e-02
   1.3164063e+00   3.0533176e-02
   1.3242188e+00   3.1469977e-02
   1.3320313e+00   3.2449054e-02
   1.3398438e+00   3.3472783e-02
   1.3476563e+00   3.4543701e-02
   1.3554688e+00   3.5664517e-02
   1.3632813e+00   3.6838122e-02
   1.3710938e+00   3.8067607e-02
   1.3789063e+00   3.9356279e-02
   1.3867188e+00   4.0707674e-02
   1.3945313e+00   4.2125581e-02
   1.4023438e+00   4.3614059e-02
   1.4101563e+00   4.5177460e-02
   1.4179688e+00   4.6820454e-02
   1.4257813e+00   4.8548055e-02
   1.4335938e+00   5.0365650e-02
   1.4414063e+00   5.2279032e-02
   1.4492188e+00   5.4294435e-02
   1.4570313e+00   5.6418569e-02
   1.4648438e+00   5.8658667e-02
   1.4726563e+00   6.1022531e-02
   1.4804688e+00   6.3518577e-02
   1.4882813e+00   6.6155902e-02
   1.4960938e+00   6.8944334e-02
   1.5039063e+00   7.1894511e-02
   1.5117188e+00   7.5017951e-02
   1.5195313e+00   7.8327137e-02
   1.5273438e+00   8.1835610e-02
   1.5351563e+00   8.5558073e-02
   1.5429688e+00   8.9510505e-02
   1.5507813e+00   9.3710287e-02
   1.5585938e+00   9.8176343e-02
   1.5664063e+00   1.0292930e-01
   1.5742188e+00   1.0799167e-01
   1.5820313e+00   1.1338802e-01
   1.5898438e+00   1.1914523e-01
   1.5976563e+00   1.2529271e-01
   1.6054688e+00   1.3186269e-01
   1.6132813e+00   1.3889052e-01
   1.6210938e+00   1.4641505e-01
   1.6289063e+00   1.5447897e-01
   1.6367188e+00   1.6312931e-01
   1.6445313e+00   1.7241790e-01
   1.6523438e+00   1.8240196e-01
   1.6601563e+00   1.9314477e-01
   1.6679688e+00   2.0471636e-01
   1.6757813e+00   2.1719440e-01
   1.6835938e+00   2.3066510e-01
   1.6914063e+00   2.4522438e-01
   1.6992188e+00   2.6097908e-01
   1.7070313e+00   2.7804844e-01
   1.7148438e+00   2.9656578e-01
   1.7226563e+00   3.1668041e-01
   1.7304688e+00   3.3855995e-01
   1.7382813e+00   3.6239289e-01
   1.7460938e+00   3.8839168e-01
   1.7539063e+00   4.1679635e-01
   1.7617188e+00   4.4787875e-01
   1.7695313e+00   4.8194752e-01
   1.7773438e+00   5.1935410e-01
   1.7851563e+00   5.6049979e-01
   1.7929688e+00   6.0584426e-01
   1.8007813e+00   6.5591589e-01
   1.8085938e+00   7.1132417e-01
   1.8164063e+00   7.7277495e-01
   1.8242188e+00   8.4108922e-01
   1.8320313e+00   9.1722631e-01
   1.8398438e+00   1.0023130e+00
   1.8476563e+00   1.0976802e+00
   1.8554688e+00   1.2049102e+00
   1.8632813e+00   1.3258966e+00
   1.8710938e+00   1.4629244e+00
   1.8789063e+00   1.6187755e+00
   1.8867188e+00   1.7968710e+00
   1.8945313e+00   2.0014681e+00
   1.9023438e+00   2.2379374e+00
   1.9101563e+00   2.5131629e+00
   1.9179688e+00   2.8361378e+00
   1.9257813e+00   3.2188815e+00
   1.9335938e+00   3.6779106e+00
   1.9414063e+00   4.2367177e+00
   1.9492188e+00   4.9302101e+00
   1.9570313e+00   5.8132880e+00
   1.9648438e+00   6.9791721e+00
   1.9726563e+00   8.6043057e+00
   1.9804688e+00   1.1083044e+01
   1.9882813e+00   1.5595850e+01
   1.9960938e+00   2.9481431e+01
   2.0039063e+00   0.0000000e+00
   2.0117188e+00   0.0000000e+00
   2.0195313e+00   0.0000000e+00
   2.0273438e+00   0.0000000e+00
   2.0351563e+00   0.0000000e+00
   2.0429688e+00   0.0000000e+00
   2.0507813e+00   0.0000000e+00
   2.0585938e+00   0.0000000e+00
   2.0664063e+00   0.0000000e+00
   2.0742188e+00   0.0000000e+00
   2.0820313e+00   0.0000000e+00
   2.0898438e+00   0.0000000e+00
   2.0976563e+00   0.0000000e+00
   2.1054688e+00   0.0000000e+00
   2.1132813e+00   0.0000000e+00
   2.1210938e+00   0.0000000e+00
   2.1289063e+00   0.0000000e+00
   2.1367188e+00   0.0000000e+00
   2.1445313e+00   0.0000000e+00
   2.1523438e+00   0.0000000e+00
   2.1601563e+00   0.0000000e+00
   2.1679688e+00   0.0000000e+00
   2.1757813e+00   0.0000000e+00
   2.1835938e+00   0.0000000e+00
   2.1914063e+00   0.0000000e+00
   2.1992188e+00   0.0000000e+00
   2.2070313e+00   0.0000000e+00
   2.2148438e+00   0.0000000e+00
   2.2226563e+00   0.0000000e+00
   2.2304688e+00   0.0000000e+00
   2.2382813e+00   0.0000000e+00
   2.2460938e+00   0.0000000e+00
   2.2539063e+00   0.0000000e+00
   2.2617188e+00   0.0000000e+00
   2.2695313e+00   0.0000000e+00
   2.2773438e+00   0.0000000e+00
   2.2851563e+00   0.0000000e+00
   2.2929688e+00   0.0000000e+00
   2.3007813e+00   0.0000000e+00
   2.3085938e+00   0.0000000e+00
   2.3164063e+00   0.0000000e+00
   2.3242188e+00   0.0000000e+00
   2.3320313e+00   0.0000000e+00
   2.3398438e+00   0.0000000e+00
   2.3476563e+00   0.0000000e+00
   2.3554688e+00   0.0000000e+00
   2.3632813e+00   0.0000000e+00
   2.3710938e+00   0.0000000e+00
   2.3789063e+00   0.0000000e+00
   2.3867188e+00   0.0000000e+00
   2.3945313e+00   0.0000000e+00
   2.4023438e+00   0.0000000e+00
   2.4101563e+00   0.0000000e+00
   2.4179688e+00   0.0000000e+00
   2.4257813e+00   0.0000000e+00
   2.4335938e+00   0.0000000e+00
   2.4414063e+00   0.0000000e+00
   2.4492188e+00   0.0000000e+00
   2.4570313e+00   0.0000000e+00
   2.4648438e+00   0.0000000e+00
   2.4726563e+00   0.0000000e+00
   2.4804688e+00   0.0000000e+00
   2.4882813e+00   0.0000000e+00
   2.4960938e+00   0.0000000e+00
   2.5039063e+00   0.0000000e+00
   2.5117188e+00   0.0000000e+00
   2.5195313e+00   0.0000000e+00
   2.5273438e+00   0.0000000e+00
   2.5351563e+00   0.0000000e+00
   2.5429688e+00   0.0000000e+00
   2.5507813e+00   0.0000000e+00
   2.5585938e+00   0.0000000e+00
   2.5664063e+00   0.0000000e+00
   2.5742188e+00   0.0000000e+00
   2.5820313e+00   0.0000000e+00
   2.5898438e+00   0.0000000e+00
   2.5976563e+00   0.0000000e+00
   2.6054688e+00   0.0000000e+00
   2.6132813e+00   0.0000000e+00
   2.6210938e+00   0.0000000e+00
   2.6289063e+00   0.0000000e+00
   2.6367188e+00   0.0000000e+00
   2.6445313e+00   0.0000000e+00
   2.6523438e+00   0.0000000e+00
   2.6601563e+00   0.0000000e+00
   2.6679688e+00   0.0000000e+00
   2.6757813e+00   0.0000000e+00
   2.6835938e+00   0.0000000e+00
   2.6914063e+00   0.0000000e+00
   2.6992188e+00   0.0000000e+00
   2.7070313e+00   0.0000000e+00
   2.7148438e+00   0.0000000e+00
   2.7226563e+00   0.0000000e+00
   2.7304688e+00   0.0000000e+00
   2.7382813e+00   0.0000000e+00
   2.7460938e+00   0.0000000e+00
   2.7539063e+00   0.0000000e+00
   2.7617188e+00   0.0000000e+00
   2.7695313e+00   0.0000000e+00
   2.7773438e+00   0.0000000e+00
   2.7851563e+00   0.0000000e+00
   2.7929688e+00   0.0000000e+00
   2.8007813e+00   0.0000000e+00
   2.8085938e+00   0.0000000e+00
   2.8164063e+00   0.0000000e+00
   2.8242188e+00   0.0000000e+00
   2.8320313e+00   0.0000000e+00
   2.8398438e+00   0.0000000e+00
   2.8476563e+00   0.0000000e+00
   2.8554688e+00   0.0000000e+00
   2.8632813e+00   0.0000000e+00
   2.8710938e+00   0.0000000e+00
   2.8789063e+00   0.0000000e+00
   2.8867188e+00   0.0000000e+00
   2.8945313e+00   0.0000000e+00
   2.9023438e+00   0.0000000e+00
   2.9101563e+00   0.0000000e+00
   2.9179688e+00   0.0000000e+00
   2.9257813e+00   0.0000000e+00
   2.9335938e+00   0.0000000e+00
   2.9414063e+00   0.0000000e+00
   2.9492188e+00   0.0000000e+00
   2.9570313e+00   0.0000000e+00
   2.9648438e+00   0.0000000e+00
   2.9726563e+00   0.0000000e+00
   2.9804688e+00   0.0000000e+00
   2.9882813e+00   0.0000000e+00
   2.9960938e+00   0.0000000e+00


==> data/PDF_alphai3gamma2_-5.txt <==
   3.9062500e-03   6.1891453e-04
   1.1718750e-02   1.0315235e-03
   1.9531250e-02   2.2693588e-03
   2.7343750e-02   2.8925991e-03
   3.5156250e-02   3.7095130e-03
   4.2968750e-02   4.5599972e-03
   5.0781250e-02   4.9304776e-03
   5.8593750e-02   6.8228292e-03
   6.6406250e-02   6.8277450e-03
   7.4218750e-02   7.6245551e-03
   8.2031250e-02   8.9118178e-03
   8.9843750e-02   9.8953811e-03
   9.7656250e-02   9.9353470e-03
   1.0546875e-01   1.0979291e-02
   1.1328125e-01   1.2861016e-02
   1.2109375e-01   1.2646127e-02
   1.2890625e-01   1.3443207e-02
   1.3671875e-01   1.3916353e-02
   1.4453125e-01   1.6376819e-02
   1.5234375e-01   1.5830987e-02
   1.6015625e-01   1.7188028e-02
   1.6796875e-01   1.8804466e-02
   1.7578125e-01   1.8481236e-02
   1.8359375e-01   1.9155709e-02
   1.9140625e-01   2.1555123e-02
   1.9921875e-01   2.1686559e-02
   2.0703125e-01   2.2124923e-02
   2.1484375e-01   2.2108269e-02
   2.2265625e-01   2.4902367e-02
   2.3046875e-01   2.5612572e-02
   2.3828125e-01   2.5602728e-02
   2.4609375e-01   2.7988942e-02
   2.5390625e-01   2.7315192e-02
   2.6171875e-01   2.7590357e-02
   2.6953125e-01   3.0598219e-02
   2.7734375e-01   2.9462745e-02
   2.8515625e-01   3.2072483e-02
   2.9296875e-01   3.2444137e-02
   3.0078125e-01   3.3418266e-02
   3.0859375e-01   3.3212590e-02
   3.1640625e-01   3.7063100e-02
   3.2421875e-01   3.5355881e-02
   3.3203125e-01   3.8238805e-02
   3.3984375e-01   3.7408593e-02
   3.4765625e-01   4.0013929e-02
   3.5546875e-01   3.9365217e-02
   3.6328125e-01   4.2274986e-02
   3.7109375e-01   4.1871661e-02
   3.7890625e-01   4.2569334e-02
   3.8671875e-01   4.5779149e-02
   3.9453125e-01   4.3014769e-02
   4.0234375e-01   4.9009089e-02
   4.1015625e-01   4.6208651e-02
   4.1796875e-01   4.7839943e-02
   4.2578125e-01   5.0786525e-02
   4.3359375e-01   4.9766585e-02
   4.4140625e-01   5.2808229e-02
   4.4921875e-01   5.1825809e-02
   4.5703125e-01   5.4377270e-02
   4.6484375e-01   5.6161969e-02
   4.7265625e-01   5.5594849e-02
   4.8046875e-01   5.6726558e-02
   4.8828125e-01   5.9054485e-02
   4.9609375e-01   6.0457122e-02
   5.0390625e-01   6.1130732e-02
   5.1171875e-01   6.3546595e-02
   5.1953125e-01   6.2760164e-02
   5.2734375e-01   6.4326195e-02
   5.3515625e-01   6.6027306e-02
   5.4296875e-01   6.9031139e-02
   5.5078125e-01   6.7088849e-02
   5.5859375e-01   7.1486173e-02
   5.6640625e-01   7.0677670e-02
   5.7421875e-01   7.3678163e-02
   5.8203125e-01   7.2166159e-02
   5.8984375e-01   7.6957804e-02
   5.9765625e-01   7.7311657e-02
   6.0546875e-01   7.6866446e-02
   6.1328125e-01   8.1392048e-02
   6.2109375e-01   7.9541025e-02
   6.2890625e-01   8.2429271e-02
   6.3671875e-01   8.5349370e-02
   6.4453125e-01   8.4516967e-02
   6.5234375e-01   8.7909581e-02
   6.6015625e-01   9.1592236e-02
   6.6796875e-01   8.8280734e-02
   6.7578125e-01   9.1440468e-02
   6.8359375e-01   9.6294190e-02
   6.9140625e-01   9.4823902e-02
   6.9921875e-01   9.8010881e-02
   7.0703125e-01   9.8229222e-02
   7.1484375e-01   1.0165117e-01
   7.2265625e-01   1.0366336e-01
   7.3046875e-01   1.0506003e-01
   7.3828125e-01   1.0672992e-01
   7.4609375e-01   1.0986605e-01
   7.5390625e-01   1.0962011e-01
   7.6171875e-01   1.1351349e-01
   7.6953125e-01   1.1641811e-01
   7.7734375e-01   1.1746131e-01
   7.8515625e-01   1.1876846e-01
   7.9296875e-01   1.2272636e-01
   8.0078125e-01   1.2409866e-01
   8.0859375e-01   1.2635171e-01
   8.1640625e-01   1.3070039e-01
   8.2421875e-01   1.3329902e-01
   8.3203125e-01   1.3553345e-01
   8.3984375e-01   1.3834392e-01
   8.4765625e-01   1.4134363e-01
   8.5546875e-01   1.4487941e-01
   8.6328125e-01   1.4947305e-01
   8.7109375e-01   1.5136998e-01
   8.7890625e-01   1.5439604e-01
   8.8671875e-01   1.5952457e-01
   8.9453125e-01   1.6343229e-01
   9.0234375e-01   1.6496149e-01
   9.1015625e-01   1.7444062e-01
   9.1796875e-01   1.7995110e-01
   9.2578125e-01   1.8237994e-01
   9.3359375e-01   1.8951648e-01
   9.4140625e-01   1.9718252e-01
   9.4921875e-01   2.0399389e-01
   9.5703125e-01   2.1461923e-01
   9.6484375e-01   2.2521178e-01
   9.7265625e-01   2.3603916e-01
   9.8046875e-01   2.5683392e-01
   9.8828125e-01   2.8121948e-01
   9.9609375e-01   3.4736765e-01
   1.0039063e+00   3.4589488e-01
   1.0117188e+00   2.8353741e-01
   1.0195313e+00   2.6248006e-01
   1.0273438e+00   2.4619078e-01
   1.0351563e+00   2.3339637e-01
   1.0429688e+00   2.2443154e-01
   1.0507813e+00   2.1757323e-01
   1.0585938e+00   2.0998459e-01
   1.0664063e+00   2.0848974e-01
   1.0742188e+00   2.0283226e-01
   1.0820313e+00   1.9594563e-01
   1.0898438e+00   1.9442950e-01
   1.0976563e+00   1.9044497e-01
   1.1054688e+00   1.8653224e-01
   1.1132813e+00   1.8476234e-01
   1.1210938e+00   1.8332841e-01
   1.1289063e+00   1.8059879e-01
   1.1367188e+00   1.7895243e-01
   1.1445313e+00   1.7489595e-01
   1.1523438e+00   1.7458206e-01
   1.1601563e+00   1.7159742e-01
   1.1679688e+00   1.7190616e-01
   1.1757813e+00   1.6963674e-01
   1.1835938e+00   1.7293757e-01
   1.1914063e+00   1.6390193e-01
   1.1992188e+00   1.6579648e-01
   1.2070313e+00   1.6517600e-01
   1.2148438e+00   1.6912019e-01
   1.2226563e+00   1.5658459e-01
   1.2304688e+00   1.6510471e-01
   1.2382813e+00   1.6038895e-01
   1.2460938e+00   1.5876112e-01
   1.2539063e+00   1.6317313e-01
   1.2617188e+00   1.5433874e-01
   1.2695313e+00   1.6379711e-01
   1.2773438e+00   1.5453855e-01
   1.2851563e+00   1.5957912e-01
   1.2929688e+00   1.5466011e-01
   1.3007813e+00   1.5937443e-01
   1.3085938e+00   1.5203968e-01
   1.3164063e+00   1.5844288e-01
   1.3242188e+00   1.5529631e-01
   1.3320313e+00   1.5701574e-01
   1.3398438e+00   1.5459135e-01
   1.3476563e+00   1.4971386e-01
   1.3554688e+00   1.6145696e-01
   1.3632813e+00   1.4905303e-01
   1.3710938e+00   1.5170260e-01
   1.3789063e+00   1.6149714e-01
   1.3867188e+00   1.4877906e-01
   1.3945313e+00   1.5439873e-01
   1.4023438e+00   1.5587678e-01
   1.4101563e+00   1.5234918e-01
   1.4179688e+00   1.5385077e-01
   1.4257813e+00   1.5517918e-01
   1.4335938e+00   1.5244896e-01
   1.4414063e+00   1.5386485e-01
   1.4492188e+00   1.5458966e-01
   1.4570313e+00   1.5618917e-01
   1.4648438e+00   1.5312714e-01
   1.4726563e+00   1.5453338e-01
   1.4804688e+00   1.5555370e-01
   1.4882813e+00   1.5368256e-01
   1.4960938e+00   1.5640591e-01
   1.5039063e+00   1.5675099e-01
   1.5117188e+00   1.5546930e-01
   1.5195313e+00   1.5621897e-01
   1.5273438e+00   1.5652869e-01
   1.5351563e+00   1.5698162e-01
   1.5429688e+00   1.5744658e-01
   1.5507813e+00   1.5946313e-01
   1.5585938e+00   1.5758845e-01
   1.5664063e+00   1.6115651e-01
   1.5742188e+00   1.5751443e-01
   1.5820313e+00   1.6227571e-01
   1.5898438e+00   1.5837292e-01
   1.5976563e+00   1.6065561e-01
   1.6054688e+00   1.6188579e-01
   1.6132813e+00   1.6277500e-01
   1.6210938e+00   1.6453214e-01
   1.6289063e+00   1.6292340e-01
   1.6367188e+00   1.6413400e-01
   1.6445313e+00   1.6608253e-01
   1.6523438e+00   1.6458565e-01
   1.6601563e+00   1.6714086e-01
   1.6679688e+00   1.6727532e-01
   1.6757813e+00   1.6836730e-01
   1.6835938e+00   1.6990890e-01
   1.6914063e+00   1.6926225e-01
   1.6992188e+00   1.7147362e-01
   1.7070313e+00   1.6942347e-01
   1.7148438e+00   1.7580275e-01
   1.7226563e+00   1.7304798e-01
   1.7304688e+00   1.7019145e-01
   1.7382813e+00   1.7717725e-01
   1.7460938e+00   1.8070590e-01
   1.7539063e+00   1.7410602e-01
   1.7617188e+00   1.7877115e-01
   1.7695313e+00   1.8235074e-01
   1.7773438e+00   1.7876212e-01
   1.7851563e+00   1.8249642e-01
   1.7929688e+00   1.8693456e-01
   1.8007813e+00   1.8206203e-01
   1.8085938e+00   1.8445929e-01
   1.8164063e+00   1.8953686e-01
   1.8242188e+00   1.8832185e-01
   1.8320313e+00   1.8729319e-01
   1.8398438e+00   1.9282942e-01
   1.8476563e+00   1.9575081e-01
   1.8554688e+00   1.9165613e-01
   1.8632813e+00   1.9189577e-01
   1.8710938e+00   1.9930646e-01
   1.8789063e+00   2.0242099e-01
   1.8867188e+00   1.9663877e-01
   1.8945313e+00   1.9984868e-01
   1.9023438e+00   2.0527341e-01
   1.9101563e+00   2.0704656e-01
   1.9179688e+00   2.0567217e-01
   1.9257813e+00   2.0553160e-01
   1.9335938e+00   2.1116614e-01
   1.9414063e+00   2.1288134e-01
   1.9492188e+00   2.1686549e-01
   1.9570313e+00   2.1109672e-01
   1.9648438e+00   2.2179512e-01
   1.9726563e+00   2.1721760e-01
   1.9804688e+00   2.2062094e-01
   1.9882813e+00   2.2482700e-01
   1.9960938e+00   2.2819782e-01
   2.0039063e+00   2.2791352e-01
   2.0117188e+00   2.2689812e-01
   2.0195313e+00   2.3154359e-01
   2.0273438e+00   2.3292169e-01
   2.0351563e+00   2.4046319e-01
   2.0429688e+00   2.3934839e-01
   2.0507813e+00   2.4107080e-01
   2.0585938e+00   2.4258189e-01
   2.0664063e+00   2.4698634e-01
   2.0742188e+00   2.5156574e-01
   2.0820313e+00   2.5301595e-01
   2.0898438e+00   2.4765851e-01
   2.0976563e+00   2.5859610e-01
   2.1054688e+00   2.5819543e-01
   2.1132813e+00   2.6658392e-01
   2.1210938e+00   2.6934268e-01
   2.1289063e+00   2.6211199e-01
   2.1367188e+00   2.7138930e-01
   2.1445313e+00   2.7422708e-01
   2.1523438e+00   2.7776300e-01
   2.1601563e+00   2.9016093e-01
   2.1679688e+00   2.8155440e-01
   2.1757813e+00   2.8213396e-01
   2.1835938e+00   2.8975218e-01
   2.1914063e+00   2.9633039e-01
   2.1992188e+00   2.9176076e-01
   2.2070313e+00   3.1033728e-01
   2.2148438e+00   3.0096835e-01
   2.2226563e+00   3.1229249e-01
   2.2304688e+00   3.1118045e-01
   2.2382813e+00   3.1181412e-01
   2.2460938e+00   3.2341268e-01
   2.2539063e+00   3.2691210e-01
   2.2617188e+00   3.2723220e-01
   2.2695313e+00   3.3199414e-01
   2.2773438e+00   3.3941370e-01
   2.2851563e+00   3.4175857e-01
   2.2929688e+00   3.4646942e-01
   2.3007813e+00   3.5368499e-01
   2.3085938e+00   3.5101605e-01
   2.3164063e+00   3.5859526e-01
   2.3242188e+00   3.6895862e-01
   2.3320313e+00   3.7421570e-01
   2.3398438e+00   3.7324494e-01
   2.3476563e+00   3.8617242e-01
   2.3554688e+00   3.8927024e-01
   2.3632813e+00   3.9632615e-01
   2.3710938e+00   3.9449466e-01
   2.3789063e+00   4.0729444e-01
   2.3867188e+00   4.0297017e-01
   2.3945313e+00   4.1714712e-01
   2.4023438e+00   4.2109075e-01
   2.4101563e+00   4.4332677e-01
   2.4179688e+00   4.3332922e-01
   2.4257813e+00   4.3573901e-01
   2.4335938e+00   4.5150216e-01
   2.4414063e+00   4.5965279e-01
   2.4492188e+00   4.5957365e-01
   2.4570313e+00   4.7466981e-01
   2.4648438e+00   4.7846775e-01
   2.4726563e+00   5.0269349e-01
   2.4804688e+00   5.0121458e-01
   2.4882813e+00   4.9663542e-01
   2.4960938e+00   5.0938722e-01
   2.5039063e+00   5.1668789e-01
   2.5117188e+00   5.2934288e-01
   2.5195313e+00   5.4209791e-01
   2.5273438e+00   5.4768027e-01
   2.5351563e+00   5.6077930e-01
   2.5429688e+00   5.8076939e-01
   2.5507813e+00   5.7879527e-01
   2.5585938e+00   6.0275966e-01
   2.5664063e+00   5.9789858e-01
   2.5742188e+00   6.1057023e-01
   2.5820313e+00   6.2035243e-01
   2.5898438e+00   6.4459504e-01
   2.5976563e+00   6.5686942e-01
   2.6054688e+00   6.5931938e-01
   2.6132813e+00   6.8779763e-01
   2.6210938e+00   6.8198409e-01
   2.6289063e+00   7.0458706e-01
   2.6367188e+00   7.0984446e-01
   2.6445313e+00   7.2994503e-01
   2.6523438e+00   7.5324140e-01
   2.6601563e+00   7.6101028e-01
   2.6679688e+00   7.8722961e-01
   2.6757813e+00   7.9898027e-01
   2.6835938e+00   8.1504219e-01
   2.6914063e+00   8.5513328e-01
   2.6992188e+00   8.4702359e-01
   2.7070313e+00   8.7372326e-01
   2.7148438e+00   8.9831828e-01
   2.7226563e+00   9.0578487e-01
   2.7304688e+00   9.4972068e-01
   2.7382813e+00   9.6258817e-01
   2.7460938e+00   9.8179495e-01
   2.7539063e+00   1.0041041e+00
   2.7617188e+00   1.0543635e+00
   2.7695313e+00   1.0529980e+00
   2.7773438e+00   1.0862472e+00
   2.7851563e+00   1.1204369e+00
   2.7929688e+00   1.1338427e+00
   2.8007813e+00   1.1796940e+00
   2.8085938e+00   1.2131459e+00
   2.8164063e+00   1.2263080e+00
   2.8242188e+00   1.2795112e+00
   2.8320313e+00   1.3187542e+00
   2.8398438e+00   1.3498389e+00
   2.8476563e+00   1.3785749e+00
   2.8554688e+00   1.4379051e+00
   2.8632813e+00   1.5085163e+00
   2.8710938e+00   1.4921591e+00
   2.8789063e+00   1.5518269e+00
   2.8867188e+00   1.5909591e+00
   2.8945313e+00   1.6637804e+00
   2.9023438e+00   1.7670102e+00
   2.9101563e+00   1.7238451e+00
   2.9179688e+00   1.8216791e+00
   2.9257813e+00   1.9386492e+00
   2.9335938e+00   1.9066685e+00
   2.9414063e+00   1.9991789e+00
   2.9492188e+00   2.0375033e+00
   2.9570313e+00   2.0932827e+00
   2.9648438e+00   2.2201265e+00
   2.9726563e+00   2.2076941e+00
   2.9804688e+00   2.2653388e+00
   2.9882813e+00   2.2367075e+00
   2.9960938e+00   1.7569196e+00
   3.0039063e+00   0.0000000e+00
   3.0117188e+00   0.0000000e+00
   3.0195313e+00   0.0000000e+00
   3.0273438e+00   0.0000000e+00
   3.0351563e+00   0.0000000e+00
   3.0429688e+00   0.0000000e+00
   3.0507813e+00   0.0000000e+00
   3.0585938e+00   0.0000000e+00
   3.0664063e+00   0.0000000e+00
   3.0742188e+00   0.0000000e+00
   3.0820313e+00   0.0000000e+00
   3.0898438e+00   0.0000000e+00
   3.0976563e+00   0.0000000e+00
   3.1054688e+00   0.0000000e+00
   3.1132813e+00   0.0000000e+00
   3.1210938e+00   0.0000000e+00
   3.1289063e+00   0.0000000e+00
   3.1367188e+00   0.0000000e+00
   3.1445313e+00   0.0000000e+00
   3.1523438e+00   0.0000000e+00
   3.1601563e+00   0.0000000e+00
   3.1679688e+00   0.0000000e+00
   3.1757813e+00   0.0000000e+00
   3.1835938e+00   0.0000000e+00
   3.1914063e+00   0.0000000e+00
   3.1992188e+00   0.0000000e+00
   3.2070313e+00   0.0000000e+00
   3.2148438e+00   0.0000000e+00
   3.2226563e+00   0.0000000e+00
   3.2304688e+00   0.0000000e+00
   3.2382813e+00   0.0000000e+00
   3.2460938e+00   0.0000000e+00
   3.2539063e+00   0.0000000e+00
   3.2617188e+00   0.0000000e+00
   3.2695313e+00   0.0000000e+00
   3.2773438e+00   0.0000000e+00
   3.2851563e+00   0.0000000e+00
   3.2929688e+00   0.0000000e+00
   3.3007813e+00   0.0000000e+00
   3.3085938e+00   0.0000000e+00
   3.3164063e+00   0.0000000e+00
   3.3242188e+00   0.0000000e+00
   3.3320313e+00   0.0000000e+00
   3.3398438e+00   0.0000000e+00
   3.3476563e+00   0.0000000e+00
   3.3554688e+00   0.0000000e+00
   3.3632813e+00   0.0000000e+00
   3.3710938e+00   0.0000000e+00
   3.3789063e+00   0.0000000e+00
   3.3867188e+00   0.0000000e+00
   3.3945313e+00   0.0000000e+00
   3.4023438e+00   0.0000000e+00
   3.4101563e+00   0.0000000e+00
   3.4179688e+00   0.0000000e+00
   3.4257813e+00   0.0000000e+00
   3.4335938e+00   0.0000000e+00
   3.4414063e+00   0.0000000e+00
   3.4492188e+00   0.0000000e+00
   3.4570313e+00   0.0000000e+00
   3.4648438e+00   0.0000000e+00
   3.4726563e+00   0.0000000e+00
   3.4804688e+00   0.0000000e+00
   3.4882813e+00   0.0000000e+00
   3.4960938e+00   0.0000000e+00
   3.5039063e+00   0.0000000e+00
   3.5117188e+00   0.0000000e+00
   3.5195313e+00   0.0000000e+00
   3.5273438e+00   0.0000000e+00
   3.5351563e+00   0.0000000e+00
   3.5429688e+00   0.0000000e+00
   3.5507813e+00   0.0000000e+00
   3.5585938e+00   0.0000000e+00
   3.5664063e+00   0.0000000e+00
   3.5742188e+00   0.0000000e+00
   3.5820313e+00   0.0000000e+00
   3.5898438e+00   0.0000000e+00
   3.5976563e+00   0.0000000e+00
   3.6054688e+00   0.0000000e+00
   3.6132813e+00   0.0000000e+00
   3.6210938e+00   0.0000000e+00
   3.6289063e+00   0.0000000e+00
   3.6367188e+00   0.0000000e+00
   3.6445313e+00   0.0000000e+00
   3.6523438e+00   0.0000000e+00
   3.6601563e+00   0.0000000e+00
   3.6679688e+00   0.0000000e+00
   3.6757813e+00   0.0000000e+00
   3.6835938e+00   0.0000000e+00
   3.6914063e+00   0.0000000e+00
   3.6992188e+00   0.0000000e+00
   3.7070313e+00   0.0000000e+00
   3.7148438e+00   0.0000000e+00
   3.7226563e+00   0.0000000e+00
   3.7304688e+00   0.0000000e+00
   3.7382813e+00   0.0000000e+00
   3.7460938e+00   0.0000000e+00
   3.7539063e+00   0.0000000e+00
   3.7617188e+00   0.0000000e+00
   3.7695313e+00   0.0000000e+00
   3.7773438e+00   0.0000000e+00
   3.7851563e+00   0.0000000e+00
   3.7929688e+00   0.0000000e+00
   3.8007813e+00   0.0000000e+00
   3.8085938e+00   0.0000000e+00
   3.8164063e+00   0.0000000e+00
   3.8242188e+00   0.0000000e+00
   3.8320313e+00   0.0000000e+00
   3.8398438e+00   0.0000000e+00
   3.8476563e+00   0.0000000e+00
   3.8554688e+00   0.0000000e+00
   3.8632813e+00   0.0000000e+00
   3.8710938e+00   0.0000000e+00
   3.8789063e+00   0.0000000e+00
   3.8867188e+00   0.0000000e+00
   3.8945313e+00   0.0000000e+00
   3.9023438e+00   0.0000000e+00
   3.9101563e+00   0.0000000e+00
   3.9179688e+00   0.0000000e+00
   3.9257813e+00   0.0000000e+00
   3.9335938e+00   0.0000000e+00
   3.9414063e+00   0.0000000e+00
   3.9492188e+00   0.0000000e+00
   3.9570313e+00   0.0000000e+00
   3.9648438e+00   0.0000000e+00
   3.9726563e+00   0.0000000e+00
   3.9804688e+00   0.0000000e+00
   3.9882813e+00   0.0000000e+00
   3.9960938e+00   0.0000000e+00


==> data/PDF_alphai3gamma2_0.txt <==
   3.9062500e-03   9.3198237e-05
   1.1718750e-02   1.5536244e-04
   1.9531250e-02   3.4193236e-04
   2.7343750e-02   4.3729658e-04
   3.5156250e-02   5.5828422e-04
   4.2968750e-02   6.9489114e-04
   5.0781250e-02   7.3908974e-04
   5.8593750e-02   1.0362449e-03
   6.6406250e-02   1.0403034e-03
   7.4218750e-02   1.1543669e-03
   8.2031250e-02   1.3668119e-03
   8.9843750e-02   1.5038285e-03
   9.7656250e-02   1.5256600e-03
   1.0546875e-01   1.6915786e-03
   1.1328125e-01   1.9904725e-03
   1.2109375e-01   1.9615647e-03
   1.2890625e-01   2.0799215e-03
   1.3671875e-01   2.1796625e-03
   1.4453125e-01   2.5547423e-03
   1.5234375e-01   2.5064929e-03
   1.6015625e-01   2.6946120e-03
   1.6796875e-01   3.0093539e-03
   1.7578125e-01   2.9312877e-03
   1.8359375e-01   3.0672963e-03
   1.9140625e-01   3.4924932e-03
   1.9921875e-01   3.5086704e-03
   2.0703125e-01   3.5949121e-03
   2.1484375e-01   3.6143914e-03
   2.2265625e-01   4.0859123e-03
   2.3046875e-01   4.2570023e-03
   2.3828125e-01   4.2783730e-03
   2.4609375e-01   4.7028480e-03
   2.5390625e-01   4.6075260e-03
   2.6171875e-01   4.6326805e-03
   2.6953125e-01   5.3014833e-03
   2.7734375e-01   5.0329887e-03
   2.8515625e-01   5.5605982e-03
   2.9296875e-01   5.6798863e-03
   3.0078125e-01   5.8479328e-03
   3.0859375e-01   5.8666709e-03
   3.1640625e-01   6.5435855e-03
   3.2421875e-01   6.3691417e-03
   3.3203125e-01   6.8844582e-03
   3.3984375e-01   6.8140095e-03
   3.4765625e-01   7.3003570e-03
   3.5546875e-01   7.2713210e-03
   3.6328125e-01   7.8629783e-03
   3.7109375e-01   7.8521680e-03
   3.7890625e-01   8.0490740e-03
   3.8671875e-01   8.6190796e-03
   3.9453125e-01   8.3067769e-03
   4.0234375e-01   9.3468191e-03
   4.1015625e-01   9.0442720e-03
   4.1796875e-01   9.3629839e-03
   4.2578125e-01   1.0010214e-02
   4.3359375e-01   9.8263260e-03
   4.4140625e-01   1.0528599e-02
   4.4921875e-01   1.0580583e-02
   4.5703125e-01   1.0933738e-02
   4.6484375e-01   1.1499949e-02
   4.7265625e-01   1.1392090e-02
   4.8046875e-01   1.1789539e-02
   4.8828125e-01   1.2474045e-02
   4.9609375e-01   1.2659331e-02
   5.0390625e-01   1.2937046e-02
   5.1171875e-01   1.3463682e-02
   5.1953125e-01   1.3586314e-02
   5.2734375e-01   1.4007722e-02
   5.3515625e-01   1.4379872e-02
   5.4296875e-01   1.5262535e-02
   5.5078125e-01   1.4793483e-02
   5.5859375e-01   1.5938793e-02
   5.6640625e-01   1.6059343e-02
   5.7421875e-01   1.6517830e-02
   5.8203125e-01   1.6479797e-02
   5.8984375e-01   1.7655497e-02
   5.9765625e-01   1.7737227e-02
   6.0546875e-01   1.8008660e-02
   6.1328125e-01   1.9024904e-02
   6.2109375e-01   1.8728607e-02
   6.2890625e-01   1.9689339e-02
   6.3671875e-01   2.0178854e-02
   6.4453125e-01   2.0456325e-02
   6.5234375e-01   2.1240021e-02
   6.6015625e-01   2.2264253e-02
   6.6796875e-01   2.1653172e-02
   6.7578125e-01   2.2520010e-02
   6.8359375e-01   2.3817029e-02
   6.9140625e-01   2.3742791e-02
   6.9921875e-01   2.4566780e-02
   7.0703125e-01   2.4739973e-02
   7.1484375e-01   2.6091299e-02
   7.2265625e-01   2.6359701e-02
   7.3046875e-01   2.7099946e-02
   7.3828125e-01   2.7580911e-02
   7.4609375e-01   2.8386617e-02
   7.5390625e-01   2.8793948e-02
   7.6171875e-01   2.9863376e-02
   7.6953125e-01   3.0818505e-02
   7.7734375e-01   3.1217026e-02
   7.8515625e-01   3.1895552e-02
   7.9296875e-01   3.2809201e-02
   8.0078125e-01   3.3680021e-02
   8.0859375e-01   3.4417254e-02
   8.1640625e-01   3.5406304e-02
   8.2421875e-01   3.6645289e-02
   8.3203125e-01   3.7643328e-02
   8.3984375e-01   3.8121140e-02
   8.4765625e-01   3.9511277e-02
   8.5546875e-01   4.0717257e-02
   8.6328125e-01   4.1817194e-02
   8.7109375e-01   4.2842244e-02
   8.7890625e-01   4.3978530e-02
   8.8671875e-01   4.5516658e-02
   8.9453125e-01   4.6948069e-02
   9.0234375e-01   4.7700982e-02
   9.1015625e-01   5.0576327e-02
   9.1796875e-01   5.2416891e-02
   9.2578125e-01   5.3503236e-02
   9.3359375e-01   5.6098785e-02
   9.4140625e-01   5.8083091e-02
   9.4921875e-01   6.0923937e-02
   9.5703125e-01   6.4596060e-02
   9.6484375e-01   6.7685791e-02
   9.7265625e-01   7.1706929e-02
   9.8046875e-01   7.8976004e-02
   9.8828125e-01   8.6789511e-02
   9.9609375e-01   1.0929007e-01
   1.0039063e+00   1.0957692e-01
   1.0117188e+00   8.8480938e-02
   1.0195313e+00   8.0584078e-02
   1.0273438e+00   7.5520645e-02
   1.0351563e+00   7.1396399e-02
   1.0429688e+00   6.7850457e-02
   1.0507813e+00   6.6094160e-02
   1.0585938e+00   6.3441395e-02
   1.0664063e+00   6.2929702e-02
   1.0742188e+00   6.0877921e-02
   1.0820313e+00   5.8840261e-02
   1.0898438e+00   5.8310646e-02
   1.0976563e+00   5.6883062e-02
   1.1054688e+00   5.5606845e-02
   1.1132813e+00   5.5427258e-02
   1.1210938e+00   5.4744350e-02
   1.1289063e+00   5.3604606e-02
   1.1367188e+00   5.3375555e-02
   1.1445313e+00   5.2216139e-02
   1.1523438e+00   5.1696785e-02
   1.1601563e+00   5.1062640e-02
   1.1679688e+00   5.1392699e-02
   1.1757813e+00   5.0690816e-02
   1.1835938e+00   5.1031522e-02
   1.1914063e+00   4.8924660e-02
   1.1992188e+00   4.9705895e-02
   1.2070313e+00   4.8925404e-02
   1.2148438e+00   5.0271443e-02
   1.2226563e+00   4.7128381e-02
   1.2304688e+00   4.9527487e-02
   1.2382813e+00   4.7482400e-02
   1.2460938e+00   4.7708190e-02
   1.2539063e+00   4.8715839e-02
   1.2617188e+00   4.7208292e-02
   1.2695313e+00   4.8346549e-02
   1.2773438e+00   4.6924218e-02
   1.2851563e+00   4.8123003e-02
   1.2929688e+00   4.6869715e-02
   1.3007813e+00   4.7469518e-02
   1.3085938e+00   4.6815940e-02
   1.3164063e+00   4.7901736e-02
   1.3242188e+00   4.7311311e-02
   1.3320313e+00   4.7864956e-02
   1.3398438e+00   4.7621058e-02
   1.3476563e+00   4.6383198e-02
   1.3554688e+00   4.7948002e-02
   1.3632813e+00   4.6834744e-02
   1.3710938e+00   4.7548687e-02
   1.3789063e+00   4.8660418e-02
   1.3867188e+00   4.6604164e-02
   1.3945313e+00   4.8546933e-02
   1.4023438e+00   4.7833594e-02
   1.4101563e+00   4.7930451e-02
   1.4179688e+00   4.8398238e-02
   1.4257813e+00   4.8757934e-02
   1.4335938e+00   4.7956877e-02
   1.4414063e+00   4.8911602e-02
   1.4492188e+00   4.8849112e-02
   1.4570313e+00   4.9824057e-02
   1.4648438e+00   4.9095033e-02
   1.4726563e+00   4.9497446e-02
   1.4804688e+00   5.0036386e-02
   1.4882813e+00   4.9513354e-02
   1.4960938e+00   5.0628419e-02
   1.5039063e+00   5.0967375e-02
   1.5117188e+00   5.0777048e-02
   1.5195313e+00   5.1009813e-02
   1.5273438e+00   5.1455895e-02
   1.5351563e+00   5.1807068e-02
   1.5429688e+00   5.2144711e-02
   1.5507813e+00   5.2911068e-02
   1.5585938e+00   5.2634286e-02
   1.5664063e+00   5.3834252e-02
   1.5742188e+00   5.2990270e-02
   1.5820313e+00   5.4861358e-02
   1.5898438e+00   5.3500833e-02
   1.5976563e+00   5.4514746e-02
   1.6054688e+00   5.5313457e-02
   1.6132813e+00   5.5848362e-02
   1.6210938e+00   5.6358954e-02
   1.6289063e+00   5.6368581e-02
   1.6367188e+00   5.7150341e-02
   1.6445313e+00   5.8010233e-02
   1.6523438e+00   5.7400527e-02
   1.6601563e+00   5.8896785e-02
   1.6679688e+00   5.9016963e-02
   1.6757813e+00   5.9524607e-02
   1.6835938e+00   6.0671812e-02
   1.6914063e+00   6.0834782e-02
   1.6992188e+00   6.1380938e-02
   1.7070313e+00   6.0732374e-02
   1.7148438e+00   6.3807329e-02
   1.7226563e+00   6.3011590e-02
   1.7304688e+00   6.2451281e-02
   1.7382813e+00   6.5285216e-02
   1.7460938e+00   6.6682148e-02
   1.7539063e+00   6.4482033e-02
   1.7617188e+00   6.6827328e-02
   1.7695313e+00   6.8085616e-02
   1.7773438e+00   6.6999734e-02
   1.7851563e+00   6.8876239e-02
   1.7929688e+00   7.0943944e-02
   1.8007813e+00   6.9305428e-02
   1.8085938e+00   7.1080968e-02
   1.8164063e+00   7.2643373e-02
   1.8242188e+00   7.2926884e-02
   1.8320313e+00   7.2797959e-02
   1.8398438e+00   7.4994691e-02
   1.8476563e+00   7.7033893e-02
   1.8554688e+00   7.5349815e-02
   1.8632813e+00   7.6497635e-02
   1.8710938e+00   7.8930228e-02
   1.8789063e+00   8.1029993e-02
   1.8867188e+00   7.9191114e-02
   1.8945313e+00   8.1313572e-02
   1.9023438e+00   8.2462694e-02
   1.9101563e+00   8.4824867e-02
   1.9179688e+00   8.4340702e-02
   1.9257813e+00   8.5227570e-02
   1.9335938e+00   8.6592331e-02
   1.9414063e+00   8.8638145e-02
   1.9492188e+00   9.0854129e-02
   1.9570313e+00   8.9662511e-02
   1.9648438e+00   9.2158321e-02
   1.9726563e+00   9.2729355e-02
   1.9804688e+00   9.5019819e-02
   1.9882813e+00   9.5548210e-02
   1.9960938e+00   9.9302841e-02
   2.0039063e+00   9.8272741e-02
   2.0117188e+00   9.8624990e-02
   2.0195313e+00   1.0130487e-01
   2.0273438e+00   1.0364337e-01
   2.0351563e+00   1.0564406e-01
   2.0429688e+00   1.0674987e-01
   2.0507813e+00   1.0866210e-01
   2.0585938e+00   1.0891771e-01
   2.0664063e+00   1.1261649e-01
   2.0742188e+00   1.1387600e-01
   2.0820313e+00   1.1480442e-01
   2.0898438e+00   1.1478167e-01
   2.0976563e+00   1.1929493e-01
   2.1054688e+00   1.1952637e-01
   2.1132813e+00   1.2515641e-01
   2.1210938e+00   1.2496191e-01
   2.1289063e+00   1.2513107e-01
   2.1367188e+00   1.2983201e-01
   2.1445313e+00   1.3138347e-01
   2.1523438e+00   1.3318250e-01
   2.1601563e+00   1.3923427e-01
   2.1679688e+00   1.3711595e-01
   2.1757813e+00   1.3947650e-01
   2.1835938e+00   1.4146912e-01
   2.1914063e+00   1.4697776e-01
   2.1992188e+00   1.4577328e-01
   2.2070313e+00   1.5245063e-01
   2.2148438e+00   1.5291802e-01
   2.2226563e+00   1.5994652e-01
   2.2304688e+00   1.5758839e-01
   2.2382813e+00   1.6050306e-01
   2.2460938e+00   1.6712199e-01
   2.2539063e+00   1.6795739e-01
   2.2617188e+00   1.7231977e-01
   2.2695313e+00   1.7586078e-01
   2.2773438e+00   1.7954761e-01
   2.2851563e+00   1.8212253e-01
   2.2929688e+00   1.8658838e-01
   2.3007813e+00   1.8801041e-01
   2.3085938e+00   1.9197698e-01
   2.3164063e+00   1.9587339e-01
   2.3242188e+00   2.0512331e-01
   2.3320313e+00   2.0639781e-01
   2.3398438e+00   2.1028992e-01
   2.3476563e+00   2.1639702e-01
   2.3554688e+00   2.1822048e-01
   2.3632813e+00   2.2861919e-01
   2.3710938e+00   2.2891711e-01
   2.3789063e+00   2.3423762e-01
   2.3867188e+00   2.3623033e-01
   2.3945313e+00   2.4533512e-01
   2.4023438e+00   2.4899145e-01
   2.4101563e+00   2.5956135e-01
   2.4179688e+00   2.6129924e-01
   2.4257813e+00   2.6612063e-01
   2.4335938e+00   2.7677790e-01
   2.4414063e+00   2.7972697e-01
   2.4492188e+00   2.8833678e-01
   2.4570313e+00   2.9748899e-01
   2.4648438e+00   3.0453448e-01
   2.4726563e+00   3.1392357e-01
   2.4804688e+00   3.1988223e-01
   2.4882813e+00   3.2348326e-01
   2.4960938e+00   3.3291122e-01
   2.5039063e+00   3.4080960e-01
   2.5117188e+00   3.5543311e-01
   2.5195313e+00   3.6263820e-01
   2.5273438e+00   3.7176241e-01
   2.5351563e+00   3.8017152e-01
   2.5429688e+00   4.0109112e-01
   2.5507813e+00   4.0305233e-01
   2.5585938e+00   4.2422065e-01
   2.5664063e+00   4.2822472e-01
   2.5742188e+00   4.4244048e-01
   2.5820313e+00   4.5099498e-01
   2.5898438e+00   4.7407678e-01
   2.5976563e+00   4.8610278e-01
   2.6054688e+00   4.9644233e-01
   2.6132813e+00   5.1395414e-01
   2.6210938e+00   5.2780590e-01
   2.6289063e+00   5.4697059e-01
   2.6367188e+00   5.6630178e-01
   2.6445313e+00   5.8262124e-01
   2.6523438e+00   6.0665886e-01
   2.6601563e+00   6.2229563e-01
   2.6679688e+00   6.5320436e-01
   2.6757813e+00   6.6777989e-01
   2.6835938e+00   6.9079613e-01
   2.6914063e+00   7.2547795e-01
   2.6992188e+00   7.4359835e-01
   2.7070313e+00   7.8497759e-01
   2.7148438e+00   8.0555372e-01
   2.7226563e+00   8.3622477e-01
   2.7304688e+00   8.7331738e-01
   2.7382813e+00   9.1008209e-01
   2.7460938e+00   9.4628338e-01
   2.7539063e+00   9.8412100e-01
   2.7617188e+00   1.0374371e+00
   2.7695313e+00   1.0801346e+00
   2.7773438e+00   1.1376020e+00
   2.7851563e+00   1.1757464e+00
   2.7929688e+00   1.2326659e+00
   2.8007813e+00   1.2967043e+00
   2.8085938e+00   1.3567928e+00
   2.8164063e+00   1.4220665e+00
   2.8242188e+00   1.5038846e+00
   2.8320313e+00   1.6146332e+00
   2.8398438e+00   1.6716203e+00
   2.8476563e+00   1.7689483e+00
   2.8554688e+00   1.8824621e+00
   2.8632813e+00   2.0015540e+00
   2.8710938e+00   2.0968810e+00
   2.8789063e+00   2.2502548e+00
   2.8867188e+00   2.3813634e+00
   2.8945313e+00   2.5584866e+00
   2.9023438e+00   2.8080358e+00
   2.9101563e+00   2.9049600e+00
   2.9179688e+00   3.1593192e+00
   2.9257813e+00   3.4698568e+00
   2.9335938e+00   3.6429199e+00
   2.9414063e+00   3.9807964e+00
   2.9492188e+00   4.2828408e+00
   2.9570313e+00   4.6398132e+00
   2.9648438e+00   5.1648352e+00
   2.9726563e+00   5.4815600e+00
   2.9804688e+00   5.9695540e+00
   2.9882813e+00   6.2856909e+00
   2.9960938e+00   5.2553630e+00
   3.0039063e+00   0.0000000e+00
   3.0117188e+00   0.0000000e+00
   3.0195313e+00   0.0000000e+00
   3.0273438e+00   0.0000000e+00
   3.0351563e+00   0.0000000e+00
   3.0429688e+00   0.0000000e+00
   3.0507813e+00   0.0000000e+00
   3.0585938e+00   0.0000000e+00
   3.0664063e+00   0.0000000e+00
   3.0742188e+00   0.0000000e+00
   3.0820313e+00   0.0000000e+00
   3.0898438e+00   0.0000000e+00
   3.0976563e+00   0.0000000e+00
   3.1054688e+00   0.0000000e+00
   3.1132813e+00   0.0000000e+00
   3.1210938e+00   0.0000000e+00
   3.1289063e+00   0.0000000e+00
   3.1367188e+00   0.0000000e+00
   3.1445313e+00   0.0000000e+00
   3.1523438e+00   0.0000000e+00
   3.1601563e+00   0.0000000e+00
   3.1679688e+00   0.0000000e+00
   3.1757813e+00   0.0000000e+00
   3.1835938e+00   0.0000000e+00
   3.1914063e+00   0.0000000e+00
   3.1992188e+00   0.0000000e+00
   3.2070313e+00   0.0000000e+00
   3.2148438e+00   0.0000000e+00
   3.2226563e+00   0.0000000e+00
   3.2304688e+00   0.0000000e+00
   3.2382813e+00   0.0000000e+00
   3.2460938e+00   0.0000000e+00
   3.2539063e+00   0.0000000e+00
   3.2617188e+00   0.0000000e+00
   3.2695313e+00   0.0000000e+00
   3.2773438e+00   0.0000000e+00
   3.2851563e+00   0.0000000e+00
   3.2929688e+00   0.0000000e+00
   3.3007813e+00   0.0000000e+00
   3.3085938e+00   0.0000000e+00
   3.3164063e+00   0.0000000e+00
   3.3242188e+00   0.0000000e+00
   3.3320313e+00   0.0000000e+00
   3.3398438e+00   0.0000000e+00
   3.3476563e+00   0.0000000e+00
   3.3554688e+00   0.0000000e+00
   3.3632813e+00   0.0000000e+00
   3.3710938e+00   0.0000000e+00
   3.3789063e+00   0.0000000e+00
   3.3867188e+00   0.0000000e+00
   3.3945313e+00   0.0000000e+00
   3.4023438e+00   0.0000000e+00
   3.4101563e+00   0.0000000e+00
   3.4179688e+00   0.0000000e+00
   3.4257813e+00   0.0000000e+00
   3.4335938e+00   0.0000000e+00
   3.4414063e+00   0.0000000e+00
   3.4492188e+00   0.0000000e+00
   3.4570313e+00   0.0000000e+00
   3.4648438e+00   0.0000000e+00
   3.4726563e+00   0.0000000e+00
   3.4804688e+00   0.0000000e+00
   3.4882813e+00   0.0000000e+00
   3.4960938e+00   0.0000000e+00
   3.5039063e+00   0.0000000e+00
   3.5117188e+00   0.0000000e+00
   3.5195313e+00   0.0000000e+00
   3.5273438e+00   0.0000000e+00
   3.5351563e+00   0.0000000e+00
   3.5429688e+00   0.0000000e+00
   3.5507813e+00   0.0000000e+00
   3.5585938e+00   0.0000000e+00
   3.5664063e+00   0.0000000e+00
   3.5742188e+00   0.0000000e+00
   3.5820313e+00   0.0000000e+00
   3.5898438e+00   0.0000000e+00
   3.5976563e+00   0.0000000e+00
   3.6054688e+00   0.0000000e+00
   3.6132813e+00   0.0000000e+00
   3.6210938e+00   0.0000000e+00
   3.6289063e+00   0.0000000e+00
   3.6367188e+00   0.0000000e+00
   3.6445313e+00   0.0000000e+00
   3.6523438e+00   0.0000000e+00
   3.6601563e+00   0.0000000e+00
   3.6679688e+00   0.0000000e+00
   3.6757813e+00   0.0000000e+00
   3.6835938e+00   0.0000000e+00
   3.6914063e+00   0.0000000e+00
   3.6992188e+00   0.0000000e+00
   3.7070313e+00   0.0000000e+00
   3.7148438e+00   0.0000000e+00
   3.7226563e+00   0.0000000e+00
   3.7304688e+00   0.0000000e+00
   3.7382813e+00   0.0000000e+00
   3.7460938e+00   0.0000000e+00
   3.7539063e+00   0.0000000e+00
   3.7617188e+00   0.0000000e+00
   3.7695313e+00   0.0000000e+00
   3.7773438e+00   0.0000000e+00
   3.7851563e+00   0.0000000e+00
   3.7929688e+00   0.0000000e+00
   3.8007813e+00   0.0000000e+00
   3.8085938e+00   0.0000000e+00
   3.8164063e+00   0.0000000e+00
   3.8242188e+00   0.0000000e+00
   3.8320313e+00   0.0000000e+00
   3.8398438e+00   0.0000000e+00
   3.8476563e+00   0.0000000e+00
   3.8554688e+00   0.0000000e+00
   3.8632813e+00   0.0000000e+00
   3.8710938e+00   0.0000000e+00
   3.8789063e+00   0.0000000e+00
   3.8867188e+00   0.0000000e+00
   3.8945313e+00   0.0000000e+00
   3.9023438e+00   0.0000000e+00
   3.9101563e+00   0.0000000e+00
   3.9179688e+00   0.0000000e+00
   3.9257813e+00   0.0000000e+00
   3.9335938e+00   0.0000000e+00
   3.9414063e+00   0.0000000e+00
   3.9492188e+00   0.0000000e+00
   3.9570313e+00   0.0000000e+00
   3.9648438e+00   0.0000000e+00
   3.9726563e+00   0.0000000e+00
   3.9804688e+00   0.0000000e+00
   3.9882813e+00   0.0000000e+00
   3.9960938e+00   0.0000000e+00


==> data/PDF_alphai3gamma2_5.txt <==
   3.9062500e-03   9.0327929e-07
   1.1718750e-02   1.5093268e-06
   1.9531250e-02   3.3365159e-06
   2.7343750e-02   4.3233403e-06
   3.5156250e-02   5.4777874e-06
   4.2968750e-02   7.1259749e-06
   5.0781250e-02   7.3056254e-06
   5.8593750e-02   1.0677259e-05
   6.6406250e-02   1.0960579e-05
   7.4218750e-02   1.2118299e-05
   8.2031250e-02   1.5033352e-05
   8.9843750e-02   1.6326499e-05
   9.7656250e-02   1.7333371e-05
   1.0546875e-01   1.9627820e-05
   1.1328125e-01   2.3697063e-05
   1.2109375e-01   2.4010660e-05
   1.2890625e-01   2.5720944e-05
   1.3671875e-01   2.8356056e-05
   1.4453125e-01   3.3073794e-05
   1.5234375e-01   3.4616791e-05
   1.6015625e-01   3.6876981e-05
   1.6796875e-01   4.3856271e-05
   1.7578125e-01   4.2705076e-05
   1.8359375e-01   4.6725113e-05
   1.9140625e-01   5.5175974e-05
   1.9921875e-01   5.6678091e-05
   2.0703125e-01   5.9502072e-05
   2.1484375e-01   6.2618851e-05
   2.2265625e-01   7.0741952e-05
   2.3046875e-01   7.7935313e-05
   2.3828125e-01   8.1031887e-05
   2.4609375e-01   9.0538405e-05
   2.5390625e-01   9.1606856e-05
   2.6171875e-01   9.3573639e-05
   2.6953125e-01   1.1337830e-04
   2.7734375e-01   1.0703290e-04
   2.8515625e-01   1.2523291e-04
   2.9296875e-01   1.3029039e-04
   3.0078125e-01   1.3686973e-04
   3.0859375e-01   1.4267645e-04
   3.1640625e-01   1.5916949e-04
   3.2421875e-01   1.6388393e-04
   3.3203125e-01   1.8047182e-04
   3.3984375e-01   1.8125949e-04
   3.4765625e-01   2.0102597e-04
   3.5546875e-01   2.0541825e-04
   3.6328125e-01   2.2510071e-04
   3.7109375e-01   2.3327691e-04
   3.7890625e-01   2.4523352e-04
   3.8671875e-01   2.6436372e-04
   3.9453125e-01   2.6673752e-04
   4.0234375e-01   2.9769684e-04
   4.1015625e-01   3.0238637e-04
   4.1796875e-01   3.1880473e-04
   4.2578125e-01   3.4422285e-04
   4.3359375e-01   3.4478303e-04
   4.4140625e-01   3.7653029e-04
   4.4921875e-01   3.9384165e-04
   4.5703125e-01   4.0777913e-04
   4.6484375e-01   4.3981728e-04
   4.7265625e-01   4.4514525e-04
   4.8046875e-01   4.6381555e-04
   4.8828125e-01   5.1022100e-04
   4.9609375e-01   5.1581083e-04
   5.0390625e-01   5.4097430e-04
   5.1171875e-01   5.6768681e-04
   5.1953125e-01   5.9412406e-04
   5.2734375e-01   6.1420049e-04
   5.3515625e-01   6.4758772e-04
   5.4296875e-01   6.9177479e-04
   5.5078125e-01   6.8755547e-04
   5.5859375e-01   7.4316771e-04
   5.6640625e-01   7.7741210e-04
   5.7421875e-01   7.8890748e-04
   5.8203125e-01   8.1418835e-04
   5.8984375e-01   8.7758961e-04
   5.9765625e-01   8.9032786e-04
   6.0546875e-01   9.2822134e-04
   6.1328125e-01   9.8518431e-04
   6.2109375e-01   9.8622810e-04
   6.2890625e-01   1.0473801e-03
   6.3671875e-01   1.0850806e-03
   6.4453125e-01   1.1321930e-03
   6.5234375e-01   1.1688155e-03
   6.6015625e-01   1.2431547e-03
   6.6796875e-01   1.2292354e-03
   6.7578125e-01   1.2935821e-03
   6.8359375e-01   1.3721587e-03
   6.9140625e-01   1.3947232e-03
   6.9921875e-01   1.4599760e-03
   7.0703125e-01   1.4783074e-03
   7.1484375e-01   1.5886426e-03
   7.2265625e-01   1.6079708e-03
   7.3046875e-01   1.6769438e-03
   7.3828125e-01   1.7164085e-03
   7.4609375e-01   1.7890492e-03
   7.5390625e-01   1.8447889e-03
   7.6171875e-01   1.9070592e-03
   7.6953125e-01   2.0045713e-03
   7.7734375e-01   2.0389627e-03
   7.8515625e-01   2.1045750e-03
   7.9296875e-01   2.1839851e-03
   8.0078125e-01   2.2753492e-03
   8.0859375e-01   2.3314530e-03
   8.1640625e-01   2.4101752e-03
   8.2421875e-01   2.5218641e-03
   8.3203125e-01   2.6163883e-03
   8.3984375e-01   2.6626914e-03
   8.4765625e-01   2.7807888e-03
   8.5546875e-01   2.8833552e-03
   8.6328125e-01   2.9885493e-03
   8.7109375e-01   3.0846441e-03
   8.7890625e-01   3.1907395e-03
   8.8671875e-01   3.3206836e-03
   8.9453125e-01   3.4519862e-03
   9.0234375e-01   3.5348401e-03
   9.1015625e-01   3.7654713e-03
   9.1796875e-01   3.9261311e-03
   9.2578125e-01   4.0403220e-03
   9.3359375e-01   4.2717771e-03
   9.4140625e-01   4.4320777e-03
   9.4921875e-01   4.7063435e-03
   9.5703125e-01   5.0143970e-03
   9.6484375e-01   5.2816267e-03
   9.7265625e-01   5.6524449e-03
   9.8046875e-01   6.2838936e-03
   9.8828125e-01   6.9725352e-03
   9.9609375e-01   8.9476662e-03
   1.0039063e+00   8.9756737e-03
   1.0117188e+00   7.1490142e-03
   1.0195313e+00   6.4342085e-03
   1.0273438e+00   5.9890409e-03
   1.0351563e+00   5.6494021e-03
   1.0429688e+00   5.3385766e-03
   1.0507813e+00   5.1879469e-03
   1.0585938e+00   4.9629224e-03
   1.0664063e+00   4.9107877e-03
   1.0742188e+00   4.7423328e-03
   1.0820313e+00   4.5810490e-03
   1.0898438e+00   4.5118583e-03
   1.0976563e+00   4.4286238e-03
   1.1054688e+00   4.3068896e-03
   1.1132813e+00   4.3051829e-03
   1.1210938e+00   4.2302024e-03
   1.1289063e+00   4.1530558e-03
   1.1367188e+00   4.1272543e-03
   1.1445313e+00   4.0482660e-03
   1.1523438e+00   4.0137715e-03
   1.1601563e+00   3.9573897e-03
   1.1679688e+00   3.9976290e-03
   1.1757813e+00   3.9270055e-03
   1.1835938e+00   3.9533284e-03
   1.1914063e+00   3.8205005e-03
   1.1992188e+00   3.9066820e-03
   1.2070313e+00   3.7961433e-03
   1.2148438e+00   3.8997475e-03
   1.2226563e+00   3.7545756e-03
   1.2304688e+00   3.8738567e-03
   1.2382813e+00   3.7387680e-03
   1.2460938e+00   3.7810661e-03
   1.2539063e+00   3.8052895e-03
   1.2617188e+00   3.8012272e-03
   1.2695313e+00   3.8028287e-03
   1.2773438e+00   3.7850886e-03
   1.2851563e+00   3.8129111e-03
   1.2929688e+00   3.7892951e-03
   1.3007813e+00   3.7855642e-03
   1.3085938e+00   3.8192766e-03
   1.3164063e+00   3.8281970e-03
   1.3242188e+00   3.8815487e-03
   1.3320313e+00   3.8939354e-03
   1.3398438e+00   3.9024397e-03
   1.3476563e+00   3.8192519e-03
   1.3554688e+00   3.9086676e-03
   1.3632813e+00   3.8993722e-03
   1.3710938e+00   3.9528961e-03
   1.3789063e+00   4.0374558e-03
   1.3867188e+00   3.9143868e-03
   1.3945313e+00   4.0604048e-03
   1.4023438e+00   4.0251703e-03
   1.4101563e+00   4.0607946e-03
   1.4179688e+00   4.1004363e-03
   1.4257813e+00   4.1697431e-03
   1.4335938e+00   4.1021330e-03
   1.4414063e+00   4.2240977e-03
   1.4492188e+00   4.1797060e-03
   1.4570313e+00   4.3282934e-03
   1.4648438e+00   4.2866566e-03
   1.4726563e+00   4.3458570e-03
   1.4804688e+00   4.3672170e-03
   1.4882813e+00   4.3688711e-03
   1.4960938e+00   4.5017954e-03
   1.5039063e+00   4.5154534e-03
   1.5117188e+00   4.5558083e-03
   1.5195313e+00   4.5558511e-03
   1.5273438e+00   4.6709024e-03
   1.5351563e+00   4.6855115e-03
   1.5429688e+00   4.7707594e-03
   1.5507813e+00   4.8097092e-03
   1.5585938e+00   4.8607173e-03
   1.5664063e+00   4.9205443e-03
   1.5742188e+00   4.9574052e-03
   1.5820313e+00   5.0791229e-03
   1.5898438e+00   5.0297588e-03
   1.5976563e+00   5.1159948e-03
   1.6054688e+00   5.2301685e-03
   1.6132813e+00   5.2975135e-03
   1.6210938e+00   5.3111816e-03
   1.6289063e+00   5.4586910e-03
   1.6367188e+00   5.4288063e-03
   1.6445313e+00   5.6749809e-03
   1.6523438e+00   5.5663426e-03
   1.6601563e+00   5.7353962e-03
   1.6679688e+00   5.7712455e-03
   1.6757813e+00   5.8405637e-03
   1.6835938e+00   6.0340499e-03
   1.6914063e+00   6.0802839e-03
   1.6992188e+00   6.0321618e-03
   1.7070313e+00   6.1047533e-03
   1.7148438e+00   6.4782636e-03
   1.7226563e+00   6.3071831e-03
   1.7304688e+00   6.3901867e-03
   1.7382813e+00   6.6644526e-03
   1.7460938e+00   6.8415389e-03
   1.7539063e+00   6.6909838e-03
   1.7617188e+00   6.9089660e-03
   1.7695313e+00   6.9876922e-03
   1.7773438e+00   7.0835009e-03
   1.7851563e+00   7.1900639e-03
   1.7929688e+00   7.4182837e-03
   1.8007813e+00   7.4086247e-03
   1.8085938e+00   7.6158323e-03
   1.8164063e+00   7.7027548e-03
   1.8242188e+00   7.8283828e-03
   1.8320313e+00   7.9073256e-03
   1.8398438e+00   8.1026750e-03
   1.8476563e+00   8.2685842e-03
   1.8554688e+00   8.3328685e-03
   1.8632813e+00   8.4396672e-03
   1.8710938e+00   8.6820440e-03
   1.8789063e+00   8.8899339e-03
   1.8867188e+00   8.9503182e-03
   1.8945313e+00   9.1335641e-03
   1.9023438e+00   9.2577375e-03
   1.9101563e+00   9.4986685e-03
   1.9179688e+00   9.6551818e-03
   1.9257813e+00   9.7655905e-03
   1.9335938e+00   9.8734371e-03
   1.9414063e+00   1.0179193e-02
   1.9492188e+00   1.0522218e-02
   1.9570313e+00   1.0504757e-02
   1.9648438e+00   1.0636220e-02
   1.9726563e+00   1.0957528e-02
   1.9804688e+00   1.1242432e-02
   1.9882813e+00   1.1318455e-02
   1.9960938e+00   1.1839532e-02
   2.0039063e+00   1.1729366e-02
   2.0117188e+00   1.1943969e-02
   2.0195313e+00   1.2245317e-02
   2.0273438e+00   1.2676768e-02
   2.0351563e+00   1.2883493e-02
   2.0429688e+00   1.3144544e-02
   2.0507813e+00   1.3609372e-02
   2.0585938e+00   1.3607399e-02
   2.0664063e+00   1.4037736e-02
   2.0742188e+00   1.4308924e-02
   2.0820313e+00   1.4563442e-02
   2.0898438e+00   1.4738788e-02
   2.0976563e+00   1.5248653e-02
   2.1054688e+00   1.5482118e-02
   2.1132813e+00   1.6096375e-02
   2.1210938e+00   1.6259598e-02
   2.1289063e+00   1.6658218e-02
   2.1367188e+00   1.7339235e-02
   2.1445313e+00   1.7563262e-02
   2.1523438e+00   1.7849757e-02
   2.1601563e+00   1.8607105e-02
   2.1679688e+00   1.8726522e-02
   2.1757813e+00   1.9215337e-02
   2.1835938e+00   1.9718409e-02
   2.1914063e+00   2.0329460e-02
   2.1992188e+00   2.0612875e-02
   2.2070313e+00   2.1311596e-02
   2.2148438e+00   2.1826277e-02
   2.2226563e+00   2.2909018e-02
   2.2304688e+00   2.2926649e-02
   2.2382813e+00   2.3555338e-02
   2.2460938e+00   2.4611723e-02
   2.2539063e+00   2.4946145e-02
   2.2617188e+00   2.5949301e-02
   2.2695313e+00   2.6680981e-02
   2.2773438e+00   2.7255311e-02
   2.2851563e+00   2.8086270e-02
   2.2929688e+00   2.8942609e-02
   2.3007813e+00   2.9647905e-02
   2.3085938e+00   3.0587679e-02
   2.3164063e+00   3.1519050e-02
   2.3242188e+00   3.3509485e-02
   2.3320313e+00   3.3744511e-02
   2.3398438e+00   3.4713788e-02
   2.3476563e+00   3.6452139e-02
   2.3554688e+00   3.7042556e-02
   2.3632813e+00   3.9155411e-02
   2.3710938e+00   3.9756282e-02
   2.3789063e+00   4.0992780e-02
   2.3867188e+00   4.2376443e-02
   2.3945313e+00   4.3978257e-02
   2.4023438e+00   4.5483441e-02
   2.4101563e+00   4.7735638e-02
   2.4179688e+00   4.9061097e-02
   2.4257813e+00   5.0738578e-02
   2.4335938e+00   5.3116640e-02
   2.4414063e+00   5.4715177e-02
   2.4492188e+00   5.7306554e-02
   2.4570313e+00   5.9400101e-02
   2.4648438e+00   6.1880470e-02
   2.4726563e+00   6.4391660e-02
   2.4804688e+00   6.6797577e-02
   2.4882813e+00   6.9514147e-02
   2.4960938e+00   7.2491571e-02
   2.5039063e+00   7.5631272e-02
   2.5117188e+00   7.9757643e-02
   2.5195313e+00   8.2602749e-02
   2.5273438e+00   8.6489895e-02
   2.5351563e+00   9.0244295e-02
   2.5429688e+00   9.6073038e-02
   2.5507813e+00   9.9037157e-02
   2.5585938e+00   1.0473330e-01
   2.5664063e+00   1.0899182e-01
   2.5742188e+00   1.1468553e-01
   2.5820313e+00   1.2012410e-01
   2.5898438e+00   1.2765548e-01
   2.5976563e+00   1.3452603e-01
   2.6054688e+00   1.4011273e-01
   2.6132813e+00   1.4770499e-01
   2.6210938e+00   1.5571269e-01
   2.6289063e+00   1.6441553e-01
   2.6367188e+00   1.7402430e-01
   2.6445313e+00   1.8371899e-01
   2.6523438e+00   1.9461215e-01
   2.6601563e+00   2.0603252e-01
   2.6679688e+00   2.1904860e-01
   2.6757813e+00   2.3198982e-01
   2.6835938e+00   2.4653581e-01
   2.6914063e+00   2.6448347e-01
   2.6992188e+00   2.7943354e-01
   2.7070313e+00   2.9988274e-01
   2.7148438e+00   3.1808427e-01
   2.7226563e+00   3.4001808e-01
   2.7304688e+00   3.6371317e-01
   2.7382813e+00   3.9067174e-01
   2.7460938e+00   4.1796110e-01
   2.7539063e+00   4.4888087e-01
   2.7617188e+00   4.8544873e-01
   2.7695313e+00   5.2100870e-01
   2.7773438e+00   5.7427194e-01
   2.7851563e+00   6.0729291e-01
   2.7929688e+00   6.5752256e-01
   2.8007813e+00   7.1290890e-01
   2.8085938e+00   7.7354863e-01
   2.8164063e+00   8.4153368e-01
   2.8242188e+00   9.1738160e-01
   2.8320313e+00   1.0294698e+00
   2.8398438e+00   1.0993842e+00
   2.8476563e+00   1.2066940e+00
   2.8554688e+00   1.3292112e+00
   2.8632813e+00   1.4643942e+00
   2.8710938e+00   1.6199782e+00
   2.8789063e+00   1.8041677e+00
   2.8867188e+00   2.0038858e+00
   2.8945313e+00   2.2417734e+00
   2.9023438e+00   2.5443843e+00
   2.9101563e+00   2.8467441e+00
   2.9179688e+00   3.2366344e+00
   2.9257813e+00   3.7120910e+00
   2.9335938e+00   4.2684813e+00
   2.9414063e+00   4.9769170e+00
   2.9492188e+00   5.8511902e+00
   2.9570313e+00   6.9715123e+00
   2.9648438e+00   8.5142008e+00
   2.9726563e+00   1.0382977e+01
   2.9804688e+00   1.3016722e+01
   2.9882813e+00   1.6218168e+01
   2.9960938e+00   1.6232319e+01
   3.0039063e+00   0.0000000e+00
   3.0117188e+00   0.0000000e+00
   3.0195313e+00   0.0000000e+00
   3.0273438e+00   0.0000000e+00
   3.0351563e+00   0.0000000e+00
   3.0429688e+00   0.0000000e+00
   3.0507813e+00   0.0000000e+00
   3.0585938e+00   0.0000000e+00
   3.0664063e+00   0.0000000e+00
   3.0742188e+00   0.0000000e+00
   3.0820313e+00   0.0000000e+00
   3.0898438e+00   0.0000000e+00
   3.0976563e+00   0.0000000e+00
   3.1054688e+00   0.0000000e+00
   3.1132813e+00   0.0000000e+00
   3.1210938e+00   0.0000000e+00
   3.1289063e+00   0.0000000e+00
   3.1367188e+00   0.0000000e+00
   3.1445313e+00   0.0000000e+00
   3.1523438e+00   0.0000000e+00
   3.1601563e+00   0.0000000e+00
   3.1679688e+00   0.0000000e+00
   3.1757813e+00   0.0000000e+00
   3.1835938e+00   0.0000000e+00
   3.1914063e+00   0.0000000e+00
   3.1992188e+00   0.0000000e+00
   3.2070313e+00   0.0000000e+00
   3.2148438e+00   0.0000000e+00
   3.2226563e+00   0.0000000e+00
   3.2304688e+00   0.0000000e+00
   3.2382813e+00   0.0000000e+00
   3.2460938e+00   0.0000000e+00
   3.2539063e+00   0.0000000e+00
   3.2617188e+00   0.0000000e+00
   3.2695313e+00   0.0000000e+00
   3.2773438e+00   0.0000000e+00
   3.2851563e+00   0.0000000e+00
   3.2929688e+00   0.0000000e+00
   3.3007813e+00   0.0000000e+00
   3.3085938e+00   0.0000000e+00
   3.3164063e+00   0.0000000e+00
   3.3242188e+00   0.0000000e+00
   3.3320313e+00   0.0000000e+00
   3.3398438e+00   0.0000000e+00
   3.3476563e+00   0.0000000e+00
   3.3554688e+00   0.0000000e+00
   3.3632813e+00   0.0000000e+00
   3.3710938e+00   0.0000000e+00
   3.3789063e+00   0.0000000e+00
   3.3867188e+00   0.0000000e+00
   3.3945313e+00   0.0000000e+00
   3.4023438e+00   0.0000000e+00
   3.4101563e+00   0.0000000e+00
   3.4179688e+00   0.0000000e+00
   3.4257813e+00   0.0000000e+00
   3.4335938e+00   0.0000000e+00
   3.4414063e+00   0.0000000e+00
   3.4492188e+00   0.0000000e+00
   3.4570313e+00   0.0000000e+00
   3.4648438e+00   0.0000000e+00
   3.4726563e+00   0.0000000e+00
   3.4804688e+00   0.0000000e+00
   3.4882813e+00   0.0000000e+00
   3.4960938e+00   0.0000000e+00
   3.5039063e+00   0.0000000e+00
   3.5117188e+00   0.0000000e+00
   3.5195313e+00   0.0000000e+00
   3.5273438e+00   0.0000000e+00
   3.5351563e+00   0.0000000e+00
   3.5429688e+00   0.0000000e+00
   3.5507813e+00   0.0000000e+00
   3.5585938e+00   0.0000000e+00
   3.5664063e+00   0.0000000e+00
   3.5742188e+00   0.0000000e+00
   3.5820313e+00   0.0000000e+00
   3.5898438e+00   0.0000000e+00
   3.5976563e+00   0.0000000e+00
   3.6054688e+00   0.0000000e+00
   3.6132813e+00   0.0000000e+00
   3.6210938e+00   0.0000000e+00
   3.6289063e+00   0.0000000e+00
   3.6367188e+00   0.0000000e+00
   3.6445313e+00   0.0000000e+00
   3.6523438e+00   0.0000000e+00
   3.6601563e+00   0.0000000e+00
   3.6679688e+00   0.0000000e+00
   3.6757813e+00   0.0000000e+00
   3.6835938e+00   0.0000000e+00
   3.6914063e+00   0.0000000e+00
   3.6992188e+00   0.0000000e+00
   3.7070313e+00   0.0000000e+00
   3.7148438e+00   0.0000000e+00
   3.7226563e+00   0.0000000e+00
   3.7304688e+00   0.0000000e+00
   3.7382813e+00   0.0000000e+00
   3.7460938e+00   0.0000000e+00
   3.7539063e+00   0.0000000e+00
   3.7617188e+00   0.0000000e+00
   3.7695313e+00   0.0000000e+00
   3.7773438e+00   0.0000000e+00
   3.7851563e+00   0.0000000e+00
   3.7929688e+00   0.0000000e+00
   3.8007813e+00   0.0000000e+00
   3.8085938e+00   0.0000000e+00
   3.8164063e+00   0.0000000e+00
   3.8242188e+00   0.0000000e+00
   3.8320313e+00   0.0000000e+00
   3.8398438e+00   0.0000000e+00
   3.8476563e+00   0.0000000e+00
   3.8554688e+00   0.0000000e+00
   3.8632813e+00   0.0000000e+00
   3.8710938e+00   0.0000000e+00
   3.8789063e+00   0.0000000e+00
   3.8867188e+00   0.0000000e+00
   3.8945313e+00   0.0000000e+00
   3.9023438e+00   0.0000000e+00
   3.9101563e+00   0.0000000e+00
   3.9179688e+00   0.0000000e+00
   3.9257813e+00   0.0000000e+00
   3.9335938e+00   0.0000000e+00
   3.9414063e+00   0.0000000e+00
   3.9492188e+00   0.0000000e+00
   3.9570313e+00   0.0000000e+00
   3.9648438e+00   0.0000000e+00
   3.9726563e+00   0.0000000e+00
   3.9804688e+00   0.0000000e+00
   3.9882813e+00   0.0000000e+00
   3.9960938e+00   0.0000000e+00


==> data/PDF_alphai4gamma2_-5.txt <==
   3.9062500e-03   9.2078236e-04
   1.1718750e-02   1.3639515e-03
   1.9531250e-02   2.7634167e-03
   2.7343750e-02   3.4910552e-03
   3.5156250e-02   4.1658910e-03
   4.2968750e-02   4.8679410e-03
   5.0781250e-02   5.0864676e-03
   5.8593750e-02   7.0929170e-03
   6.6406250e-02   6.7553010e-03
   7.4218750e-02   7.3124018e-03
   8.2031250e-02   8.4455710e-03
   8.9843750e-02   9.3140789e-03
   9.7656250e-02   8.9977937e-03
   1.0546875e-01   9.7449925e-03
   1.1328125e-01   1.1487948e-02
   1.2109375e-01   1.0884423e-02
   1.2890625e-01   1.1370490e-02
   1.3671875e-01   1.1549237e-02
   1.4453125e-01   1.3856041e-02
   1.5234375e-01   1.2908289e-02
   1.6015625e-01   1.3741526e-02
   1.6796875e-01   1.5061619e-02
   1.7578125e-01   1.4664493e-02
   1.8359375e-01   1.4797322e-02
   1.9140625e-01   1.6585755e-02
   1.9921875e-01   1.6559333e-02
   2.0703125e-01   1.6551666e-02
   2.1484375e-01   1.6182908e-02
   2.2265625e-01   1.8648375e-02
   2.3046875e-01   1.8639426e-02
   2.3828125e-01   1.8222114e-02
   2.4609375e-01   2.0075034e-02
   2.5390625e-01   1.9379487e-02
   2.6171875e-01   1.9121537e-02
   2.6953125e-01   2.1232791e-02
   2.7734375e-01   2.0429306e-02
   2.8515625e-01   2.1551965e-02
   2.9296875e-01   2.1879875e-02
   3.0078125e-01   2.2312162e-02
   3.0859375e-01   2.1964932e-02
   3.1640625e-01   2.4398356e-02
   3.2421875e-01   2.2969708e-02
   3.3203125e-01   2.4375881e-02
   3.3984375e-01   2.4152035e-02
   3.4765625e-01   2.5116508e-02
   3.5546875e-01   2.4736863e-02
   3.6328125e-01   2.6424768e-02
   3.7109375e-01   2.5818663e-02
   3.7890625e-01   2.5878726e-02
   3.8671875e-01   2.7748891e-02
   3.9453125e-01   2.5719363e-02
   4.0234375e-01   2.9417179e-02
   4.1015625e-01   2.7257672e-02
   4.1796875e-01   2.7942248e-02
   4.2578125e-01   2.9610572e-02
   4.3359375e-01   2.8794705e-02
   4.4140625e-01   3.0336432e-02
   4.4921875e-01   2.9217331e-02
   4.5703125e-01   3.0378764e-02
   4.6484375e-01   3.1334513e-02
   4.7265625e-01   3.0634811e-02
   4.8046875e-01   3.1230403e-02
   4.8828125e-01   3.2023812e-02
   4.9609375e-01   3.2724354e-02
   5.0390625e-01   3.2715735e-02
   5.1171875e-01   3.3820391e-02
   5.1953125e-01   3.2763177e-02
   5.2734375e-01   3.3799997e-02
   5.3515625e-01   3.3756797e-02
   5.4296875e-01   3.5557255e-02
   5.5078125e-01   3.3728459e-02
   5.5859375e-01   3.6200396e-02
   5.6640625e-01   3.4908095e-02
   5.7421875e-01   3.6550210e-02
   5.8203125e-01   3.5377926e-02
   5.8984375e-01   3.7191551e-02
   5.9765625e-01   3.7329045e-02
   6.0546875e-01   3.6504527e-02
   6.1328125e-01   3.8546288e-02
   6.2109375e-01   3.7168500e-02
   6.2890625e-01   3.8281440e-02
   6.3671875e-01   3.9347460e-02
   6.4453125e-01   3.7904580e-02
   6.5234375e-01   3.9831537e-02
   6.6015625e-01   4.0950622e-02
   6.6796875e-01   3.8905187e-02
   6.7578125e-01   3.9871449e-02
   6.8359375e-01   4.2126989e-02
   6.9140625e-01   4.0491944e-02
   6.9921875e-01   4.1388359e-02
   7.0703125e-01   4.1576278e-02
   7.1484375e-01   4.2061827e-02
   7.2265625e-01   4.2340826e-02
   7.3046875e-01   4.2849307e-02
   7.3828125e-01   4.3262026e-02
   7.4609375e-01   4.3545942e-02
   7.5390625e-01   4.2379986e-02
   7.6171875e-01   4.4695702e-02
   7.6953125e-01   4.4562461e-02
   7.7734375e-01   4.4689040e-02
   7.8515625e-01   4.4652401e-02
   7.9296875e-01   4.5176301e-02
   8.0078125e-01   4.4745359e-02
   8.0859375e-01   4.5701560e-02
   8.1640625e-01   4.6642384e-02
   8.2421875e-01   4.6700123e-02
   8.3203125e-01   4.6612295e-02
   8.3984375e-01   4.7158041e-02
   8.4765625e-01   4.7538378e-02
   8.5546875e-01   4.8102589e-02
   8.6328125e-01   4.8400953e-02
   8.7109375e-01   4.8207988e-02
   8.7890625e-01   4.8253352e-02
   8.8671875e-01   4.9226949e-02
   8.9453125e-01   4.9140655e-02
   9.0234375e-01   4.8443568e-02
   9.1015625e-01   5.0720209e-02
   9.1796875e-01   5.1004083e-02
   9.2578125e-01   5.0082771e-02
   9.3359375e-01   5.0674108e-02
   9.4140625e-01   5.1720820e-02
   9.4921875e-01   5.0796487e-02
   9.5703125e-01   5.2237356e-02
   9.6484375e-01   5.2626291e-02
   9.7265625e-01   5.1898976e-02
   9.8046875e-01   5.3066020e-02
   9.8828125e-01   5.2988053e-02
   9.9609375e-01   5.3597143e-02
   1.0039063e+00   5.3487639e-02
   1.0117188e+00   5.2804768e-02
   1.0195313e+00   5.5102717e-02
   1.0273438e+00   5.5400505e-02
   1.0351563e+00   5.4735884e-02
   1.0429688e+00   5.5223102e-02
   1.0507813e+00   5.5742075e-02
   1.0585938e+00   5.5532380e-02
   1.0664063e+00   5.7166159e-02
   1.0742188e+00   5.7153922e-02
   1.0820313e+00   5.6320562e-02
   1.0898438e+00   5.8398529e-02
   1.0976563e+00   5.6917040e-02
   1.1054688e+00   5.7830094e-02
   1.1132813e+00   5.8069297e-02
   1.1210938e+00   5.9545950e-02
   1.1289063e+00   5.8822444e-02
   1.1367188e+00   6.0246610e-02
   1.1445313e+00   5.9334549e-02
   1.1523438e+00   6.0043274e-02
   1.1601563e+00   6.0317823e-02
   1.1679688e+00   6.1169377e-02
   1.1757813e+00   6.1786273e-02
   1.1835938e+00   6.3535525e-02
   1.1914063e+00   6.1195788e-02
   1.1992188e+00   6.1107481e-02
   1.2070313e+00   6.4001844e-02
   1.2148438e+00   6.6971546e-02
   1.2226563e+00   5.8813345e-02
   1.2304688e+00   6.6773335e-02
   1.2382813e+00   6.3284836e-02
   1.2460938e+00   6.4357405e-02
   1.2539063e+00   6.8686493e-02
   1.2617188e+00   6.2196949e-02
   1.2695313e+00   6.9498449e-02
   1.2773438e+00   6.4464230e-02
   1.2851563e+00   6.8893922e-02
   1.2929688e+00   6.6381329e-02
   1.3007813e+00   6.9894830e-02
   1.3085938e+00   6.6092230e-02
   1.3164063e+00   7.1659434e-02
   1.3242188e+00   6.8832005e-02
   1.3320313e+00   7.1010666e-02
   1.3398438e+00   7.0774470e-02
   1.3476563e+00   6.9051620e-02
   1.3554688e+00   7.4611220e-02
   1.3632813e+00   6.9869515e-02
   1.3710938e+00   7.2025331e-02
   1.3789063e+00   7.6101672e-02
   1.3867188e+00   7.1289084e-02
   1.3945313e+00   7.5640187e-02
   1.4023438e+00   7.5192268e-02
   1.4101563e+00   7.4958803e-02
   1.4179688e+00   7.6543223e-02
   1.4257813e+00   7.6760943e-02
   1.4335938e+00   7.6740766e-02
   1.4414063e+00   7.7425176e-02
   1.4492188e+00   7.9195317e-02
   1.4570313e+00   8.0139308e-02
   1.4648438e+00   7.9061610e-02
   1.4726563e+00   7.9969070e-02
   1.4804688e+00   8.1783913e-02
   1.4882813e+00   8.0811215e-02
   1.4960938e+00   8.2771465e-02
   1.5039063e+00   8.3980750e-02
   1.5117188e+00   8.3468483e-02
   1.5195313e+00   8.4581465e-02
   1.5273438e+00   8.4361397e-02
   1.5351563e+00   8.5888566e-02
   1.5429688e+00   8.6485281e-02
   1.5507813e+00   8.8634810e-02
   1.5585938e+00   8.7590013e-02
   1.5664063e+00   9.0687629e-02
   1.5742188e+00   8.8032513e-02
   1.5820313e+00   9.2293547e-02
   1.5898438e+00   9.0061243e-02
   1.5976563e+00   9.2004677e-02
   1.6054688e+00   9.2801080e-02
   1.6132813e+00   9.4501871e-02
   1.6210938e+00   9.6357874e-02
   1.6289063e+00   9.4318406e-02
   1.6367188e+00   9.7878587e-02
   1.6445313e+00   9.7166397e-02
   1.6523438e+00   9.7682875e-02
   1.6601563e+00   1.0062076e-01
   1.6679688e+00   9.9848585e-02
   1.6757813e+00   1.0160985e-01
   1.6835938e+00   1.0333476e-01
   1.6914063e+00   1.0255492e-01
   1.6992188e+00   1.0658365e-01
   1.7070313e+00   1.0300044e-01
   1.7148438e+00   1.0802504e-01
   1.7226563e+00   1.0856594e-01
   1.7304688e+00   1.0598582e-01
   1.7382813e+00   1.1133677e-01
   1.7460938e+00   1.1373278e-01
   1.7539063e+00   1.0966985e-01
   1.7617188e+00   1.1415870e-01
   1.7695313e+00   1.1691647e-01
   1.7773438e+00   1.1356089e-01
   1.7851563e+00   1.1789162e-01
   1.7929688e+00   1.2116856e-01
   1.8007813e+00   1.1766889e-01
   1.8085938e+00   1.2081827e-01
   1.8164063e+00   1.2446895e-01
   1.8242188e+00   1.2388888e-01
   1.8320313e+00   1.2322443e-01
   1.8398438e+00   1.2754409e-01
   1.8476563e+00   1.3198040e-01
   1.8554688e+00   1.2708001e-01
   1.8632813e+00   1.2966040e-01
   1.8710938e+00   1.3409100e-01
   1.8789063e+00   1.3755665e-01
   1.8867188e+00   1.3324405e-01
   1.8945313e+00   1.3731795e-01
   1.9023438e+00   1.3946077e-01
   1.9101563e+00   1.4355825e-01
   1.9179688e+00   1.4196842e-01
   1.9257813e+00   1.4333843e-01
   1.9335938e+00   1.4567487e-01
   1.9414063e+00   1.4896283e-01
   1.9492188e+00   1.5264956e-01
   1.9570313e+00   1.4968044e-01
   1.9648438e+00   1.5430270e-01
   1.9726563e+00   1.5526482e-01
   1.9804688e+00   1.5797178e-01
   1.9882813e+00   1.5888836e-01
   1.9960938e+00   1.6263088e-01
   2.0039063e+00   1.5407464e-01
   2.0117188e+00   1.4466604e-01
   2.0195313e+00   1.4279760e-01
   2.0273438e+00   1.4024256e-01
   2.0351563e+00   1.3911651e-01
   2.0429688e+00   1.3643988e-01
   2.0507813e+00   1.3467629e-01
   2.0585938e+00   1.3187462e-01
   2.0664063e+00   1.3297497e-01
   2.0742188e+00   1.3177540e-01
   2.0820313e+00   1.2965056e-01
   2.0898438e+00   1.2647989e-01
   2.0976563e+00   1.2893975e-01
   2.1054688e+00   1.2626065e-01
   2.1132813e+00   1.2966539e-01
   2.1210938e+00   1.2763032e-01
   2.1289063e+00   1.2377149e-01
   2.1367188e+00   1.2632636e-01
   2.1445313e+00   1.2530819e-01
   2.1523438e+00   1.2504168e-01
   2.1601563e+00   1.2878297e-01
   2.1679688e+00   1.2332173e-01
   2.1757813e+00   1.2324736e-01
   2.1835938e+00   1.2351335e-01
   2.1914063e+00   1.2486574e-01
   2.1992188e+00   1.2201614e-01
   2.2070313e+00   1.2664914e-01
   2.2148438e+00   1.2302113e-01
   2.2226563e+00   1.2567983e-01
   2.2304688e+00   1.2304227e-01
   2.2382813e+00   1.2241324e-01
   2.2460938e+00   1.2511955e-01
   2.2539063e+00   1.2499779e-01
   2.2617188e+00   1.2375258e-01
   2.2695313e+00   1.2483350e-01
   2.2773438e+00   1.2531617e-01
   2.2851563e+00   1.2467863e-01
   2.2929688e+00   1.2545260e-01
   2.3007813e+00   1.2514087e-01
   2.3085938e+00   1.2415005e-01
   2.3164063e+00   1.2499988e-01
   2.3242188e+00   1.2771835e-01
   2.3320313e+00   1.2695313e-01
   2.3398438e+00   1.2654109e-01
   2.3476563e+00   1.2779166e-01
   2.3554688e+00   1.2803287e-01
   2.3632813e+00   1.2899280e-01
   2.3710938e+00   1.2766494e-01
   2.3789063e+00   1.2946057e-01
   2.3867188e+00   1.2649256e-01
   2.3945313e+00   1.2993718e-01
   2.4023438e+00   1.2916134e-01
   2.4101563e+00   1.3324400e-01
   2.4179688e+00   1.3023029e-01
   2.4257813e+00   1.3009343e-01
   2.4335938e+00   1.3238104e-01
   2.4414063e+00   1.3195560e-01
   2.4492188e+00   1.3265451e-01
   2.4570313e+00   1.3454567e-01
   2.4648438e+00   1.3444565e-01
   2.4726563e+00   1.3775626e-01
   2.4804688e+00   1.3644606e-01
   2.4882813e+00   1.3423547e-01
   2.4960938e+00   1.3600666e-01
   2.5039063e+00   1.3595017e-01
   2.5117188e+00   1.3841842e-01
   2.5195313e+00   1.3907653e-01
   2.5273438e+00   1.3872561e-01
   2.5351563e+00   1.3996323e-01
   2.5429688e+00   1.4458533e-01
   2.5507813e+00   1.4112232e-01
   2.5585938e+00   1.4522730e-01
   2.5664063e+00   1.4331715e-01
   2.5742188e+00   1.4444228e-01
   2.5820313e+00   1.4374466e-01
   2.5898438e+00   1.4726953e-01
   2.5976563e+00   1.4805603e-01
   2.6054688e+00   1.4737822e-01
   2.6132813e+00   1.4985144e-01
   2.6210938e+00   1.4909945e-01
   2.6289063e+00   1.5075253e-01
   2.6367188e+00   1.5208705e-01
   2.6445313e+00   1.5231483e-01
   2.6523438e+00   1.5463873e-01
   2.6601563e+00   1.5409114e-01
   2.6679688e+00   1.5746086e-01
   2.6757813e+00   1.5729726e-01
   2.6835938e+00   1.5711645e-01
   2.6914063e+00   1.6038634e-01
   2.6992188e+00   1.5936424e-01
   2.7070313e+00   1.6308940e-01
   2.7148438e+00   1.6372231e-01
   2.7226563e+00   1.6286233e-01
   2.7304688e+00   1.6583120e-01
   2.7382813e+00   1.6667207e-01
   2.7460938e+00   1.6951386e-01
   2.7539063e+00   1.6868093e-01
   2.7617188e+00   1.7205227e-01
   2.7695313e+00   1.7416534e-01
   2.7773438e+00   1.7391350e-01
   2.7851563e+00   1.7464438e-01
   2.7929688e+00   1.7641287e-01
   2.8007813e+00   1.7742004e-01
   2.8085938e+00   1.7896624e-01
   2.8164063e+00   1.8034442e-01
   2.8242188e+00   1.8234511e-01
   2.8320313e+00   1.8615897e-01
   2.8398438e+00   1.8551449e-01
   2.8476563e+00   1.8998384e-01
   2.8554688e+00   1.9027770e-01
   2.8632813e+00   1.9104536e-01
   2.8710938e+00   1.9149763e-01
   2.8789063e+00   1.9477570e-01
   2.8867188e+00   1.9527601e-01
   2.8945313e+00   1.9649363e-01
   2.9023438e+00   2.0421505e-01
   2.9101563e+00   2.0185172e-01
   2.9179688e+00   2.0213613e-01
   2.9257813e+00   2.0685706e-01
   2.9335938e+00   2.0782001e-01
   2.9414063e+00   2.0923782e-01
   2.9492188e+00   2.1547716e-01
   2.9570313e+00   2.1307538e-01
   2.9648438e+00   2.1764430e-01
   2.9726563e+00   2.1800210e-01
   2.9804688e+00   2.2192392e-01
   2.9882813e+00   2.2248120e-01
   2.9960938e+00   2.2507429e-01
   3.0039063e+00   2.2637227e-01
   3.0117188e+00   2.2818471e-01
   3.0195313e+00   2.3189619e-01
   3.0273438e+00   2.3479016e-01
   3.0351563e+00   2.3902101e-01
   3.0429688e+00   2.4007320e-01
   3.0507813e+00   2.4421519e-01
   3.0585938e+00   2.4533117e-01
   3.0664063e+00   2.4761334e-01
   3.0742188e+00   2.5069638e-01
   3.0820313e+00   2.5296540e-01
   3.0898438e+00   2.5871782e-01
   3.0976563e+00   2.6269430e-01
   3.1054688e+00   2.6457322e-01
   3.1132813e+00   2.6777950e-01
   3.1210938e+00   2.7171638e-01
   3.1289063e+00   2.7036149e-01
   3.1367188e+00   2.7815853e-01
   3.1445313e+00   2.8080954e-01
   3.1523438e+00   2.8334661e-01
   3.1601563e+00   2.8626498e-01
   3.1679688e+00   2.8804499e-01
   3.1757813e+00   2.9350611e-01
   3.1835938e+00   2.9693165e-01
   3.1914063e+00   2.9948177e-01
   3.1992188e+00   3.0350094e-01
   3.2070313e+00   3.0995261e-01
   3.2148438e+00   3.1194431e-01
   3.2226563e+00   3.2192393e-01
   3.2304688e+00   3.1899665e-01
   3.2382813e+00   3.3014359e-01
   3.2460938e+00   3.2904474e-01
   3.2539063e+00   3.3603326e-01
   3.2617188e+00   3.3726124e-01
   3.2695313e+00   3.4214455e-01
   3.2773438e+00   3.5131079e-01
   3.2851563e+00   3.5410345e-01
   3.2929688e+00   3.6049264e-01
   3.3007813e+00   3.6175940e-01
   3.3085938e+00   3.6844435e-01
   3.3164063e+00   3.7314204e-01
   3.3242188e+00   3.8329535e-01
   3.3320313e+00   3.8522806e-01
   3.3398438e+00   3.9309334e-01
   3.3476563e+00   3.9999230e-01
   3.3554688e+00   4.0180191e-01
   3.3632813e+00   4.0718394e-01
   3.3710938e+00   4.1429204e-01
   3.3789063e+00   4.2106816e-01
   3.3867188e+00   4.2581070e-01
   3.3945313e+00   4.3635080e-01
   3.4023438e+00   4.4103599e-01
   3.4101563e+00   4.4997437e-01
   3.4179688e+00   4.5455963e-01
   3.4257813e+00   4.6385962e-01
   3.4335938e+00   4.7197299e-01
   3.4414063e+00   4.8074154e-01
   3.4492188e+00   4.8668878e-01
   3.4570313e+00   4.9616649e-01
   3.4648438e+00   5.0765313e-01
   3.4726563e+00   5.1424704e-01
   3.4804688e+00   5.1918895e-01
   3.4882813e+00   5.2607345e-01
   3.4960938e+00   5.4156525e-01
   3.5039063e+00   5.4860267e-01
   3.5117188e+00   5.6139517e-01
   3.5195313e+00   5.6959907e-01
   3.5273438e+00   5.8027838e-01
   3.5351563e+00   6.0153591e-01
   3.5429688e+00   6.1921953e-01
   3.5507813e+00   6.2202630e-01
   3.5585938e+00   6.3426595e-01
   3.5664063e+00   6.3739490e-01
   3.5742188e+00   6.4925923e-01
   3.5820313e+00   6.6344830e-01
   3.5898438e+00   6.7845580e-01
   3.5976563e+00   6.9102551e-01
   3.6054688e+00   7.0693298e-01
   3.6132813e+00   7.2051783e-01
   3.6210938e+00   7.3164973e-01
   3.6289063e+00   7.5308514e-01
   3.6367188e+00   7.6398866e-01
   3.6445313e+00   7.8117539e-01
   3.6523438e+00   8.0438927e-01
   3.6601563e+00   8.1639324e-01
   3.6679688e+00   8.4168400e-01
   3.6757813e+00   8.6647663e-01
   3.6835938e+00   8.7541459e-01
   3.6914063e+00   8.9687569e-01
   3.6992188e+00   9.1383403e-01
   3.7070313e+00   9.3569203e-01
   3.7148438e+00   9.5778468e-01
   3.7226563e+00   9.8137647e-01
   3.7304688e+00   1.0099261e+00
   3.7382813e+00   1.0288836e+00
   3.7460938e+00   1.0530628e+00
   3.7539063e+00   1.0812272e+00
   3.7617188e+00   1.1104290e+00
   3.7695313e+00   1.1341406e+00
   3.7773438e+00   1.1687321e+00
   3.7851563e+00   1.1967012e+00
   3.7929688e+00   1.2210764e+00
   3.8007813e+00   1.2657538e+00
   3.8085938e+00   1.2869235e+00
   3.8164063e+00   1.3187367e+00
   3.8242188e+00   1.3574147e+00
   3.8320313e+00   1.3956360e+00
   3.8398438e+00   1.4259359e+00
   3.8476563e+00   1.4907704e+00
   3.8554688e+00   1.5039542e+00
   3.8632813e+00   1.5568798e+00
   3.8710938e+00   1.5646343e+00
   3.8789063e+00   1.6068397e+00
   3.8867188e+00   1.6442818e+00
   3.8945313e+00   1.6842350e+00
   3.9023438e+00   1.7197296e+00
   3.9101563e+00   1.7302230e+00
   3.9179688e+00   1.7660156e+00
   3.9257813e+00   1.7842763e+00
   3.9335938e+00   1.7704818e+00
   3.9414063e+00   1.7773186e+00
   3.9492188e+00   1.7596377e+00
   3.9570313e+00   1.7395606e+00
   3.9648438e+00   1.6509131e+00
   3.9726563e+00   1.5329974e+00
   3.9804688e+00   1.3473500e+00
   3.9882813e+00   1.0302377e+00
   3.9960938e+00   5.3999971e-01
   4.0039063e+00   0.0000000e+00
   4.0117188e+00   0.0000000e+00
   4.0195313e+00   0.0000000e+00
   4.0273438e+00   0.0000000e+00
   4.0351563e+00   0.0000000e+00
   4.0429688e+00   0.0000000e+00
   4.0507813e+00   0.0000000e+00
   4.0585938e+00   0.0000000e+00
   4.0664063e+00   0.0000000e+00
   4.0742188e+00   0.0000000e+00
   4.0820313e+00   0.0000000e+00
   4.0898438e+00   0.0000000e+00
   4.0976563e+00   0.0000000e+00
   4.1054688e+00   0.0000000e+00
   4.1132813e+00   0.0000000e+00
   4.1210938e+00   0.0000000e+00
   4.1289063e+00   0.0000000e+00
   4.1367188e+00   0.0000000e+00
   4.1445313e+00   0.0000000e+00
   4.1523438e+00   0.0000000e+00
   4.1601563e+00   0.0000000e+00
   4.1679688e+00   0.0000000e+00
   4.1757813e+00   0.0000000e+00
   4.1835938e+00   0.0000000e+00
   4.1914063e+00   0.0000000e+00
   4.1992188e+00   0.0000000e+00
   4.2070313e+00   0.0000000e+00
   4.2148438e+00   0.0000000e+00
   4.2226563e+00   0.0000000e+00
   4.2304688e+00   0.0000000e+00
   4.2382813e+00   0.0000000e+00
   4.2460938e+00   0.0000000e+00
   4.2539063e+00   0.0000000e+00
   4.2617188e+00   0.0000000e+00
   4.2695313e+00   0.0000000e+00
   4.2773438e+00   0.0000000e+00
   4.2851563e+00   0.0000000e+00
   4.2929688e+00   0.0000000e+00
   4.3007813e+00   0.0000000e+00
   4.3085938e+00   0.0000000e+00
   4.3164063e+00   0.0000000e+00
   4.3242188e+00   0.0000000e+00
   4.3320313e+00   0.0000000e+00
   4.3398438e+00   0.0000000e+00
   4.3476563e+00   0.0000000e+00
   4.3554688e+00   0.0000000e+00
   4.3632813e+00   0.0000000e+00
   4.3710938e+00   0.0000000e+00
   4.3789063e+00   0.0000000e+00
   4.3867188e+00   0.0000000e+00
   4.3945313e+00   0.0000000e+00
   4.4023438e+00   0.0000000e+00
   4.4101563e+00   0.0000000e+00
   4.4179688e+00   0.0000000e+00
   4.4257813e+00   0.0000000e+00
   4.4335938e+00   0.0000000e+00
   4.4414063e+00   0.0000000e+00
   4.4492188e+00   0.0000000e+00
   4.4570313e+00   0.0000000e+00
   4.4648438e+00   0.0000000e+00
   4.4726563e+00   0.0000000e+00
   4.4804688e+00   0.0000000e+00
   4.4882813e+00   0.0000000e+00
   4.4960938e+00   0.0000000e+00
   4.5039063e+00   0.0000000e+00
   4.5117188e+00   0.0000000e+00
   4.5195313e+00   0.0000000e+00
   4.5273438e+00   0.0000000e+00
   4.5351563e+00   0.0000000e+00
   4.5429688e+00   0.0000000e+00
   4.5507813e+00   0.0000000e+00
   4.5585938e+00   0.0000000e+00
   4.5664063e+00   0.0000000e+00
   4.5742188e+00   0.0000000e+00
   4.5820313e+00   0.0000000e+00
   4.5898438e+00   0.0000000e+00
   4.5976563e+00   0.0000000e+00
   4.6054688e+00   0.0000000e+00
   4.6132813e+00   0.0000000e+00
   4.6210938e+00   0.0000000e+00
   4.6289063e+00   0.0000000e+00
   4.6367188e+00   0.0000000e+00
   4.6445313e+00   0.0000000e+00
   4.6523438e+00   0.0000000e+00
   4.6601563e+00   0.0000000e+00
   4.6679688e+00   0.0000000e+00
   4.6757813e+00   0.0000000e+00
   4.6835938e+00   0.0000000e+00
   4.6914063e+00   0.0000000e+00
   4.6992188e+00   0.0000000e+00
   4.7070313e+00   0.0000000e+00
   4.7148438e+00   0.0000000e+00
   4.7226563e+00   0.0000000e+00
   4.7304688e+00   0.0000000e+00
   4.7382813e+00   0.0000000e+00
   4.7460938e+00   0.0000000e+00
   4.7539063e+00   0.0000000e+00
   4.7617188e+00   0.0000000e+00
   4.7695313e+00   0.0000000e+00
   4.7773438e+00   0.0000000e+00
   4.7851563e+00   0.0000000e+00
   4.7929688e+00   0.0000000e+00
   4.8007813e+00   0.0000000e+00
   4.8085938e+00   0.0000000e+00
   4.8164063e+00   0.0000000e+00
   4.8242188e+00   0.0000000e+00
   4.8320313e+00   0.0000000e+00
   4.8398438e+00   0.0000000e+00
   4.8476563e+00   0.0000000e+00
   4.8554688e+00   0.0000000e+00
   4.8632813e+00   0.0000000e+00
   4.8710938e+00   0.0000000e+00
   4.8789063e+00   0.0000000e+00
   4.8867188e+00   0.0000000e+00
   4.8945313e+00   0.0000000e+00
   4.9023438e+00   0.0000000e+00
   4.9101563e+00   0.0000000e+00
   4.9179688e+00   0.0000000e+00
   4.9257813e+00   0.0000000e+00
   4.9335938e+00   0.0000000e+00
   4.9414063e+00   0.0000000e+00
   4.9492188e+00   0.0000000e+00
   4.9570313e+00   0.0000000e+00
   4.9648438e+00   0.0000000e+00
   4.9726563e+00   0.0000000e+00
   4.9804688e+00   0.0000000e+00
   4.9882813e+00   0.0000000e+00
   4.9960938e+00   0.0000000e+00


==> data/PDF_alphai4gamma2_0.txt <==
   3.9062500e-03   9.8886422e-05
   1.1718750e-02   1.4514841e-04
   1.9531250e-02   2.9194219e-04
   2.7343750e-02   3.7000332e-04
   3.5156250e-02   4.3606832e-04
   4.2968750e-02   5.1429896e-04
   5.0781250e-02   5.2625479e-04
   5.8593750e-02   7.4467772e-04
   6.6406250e-02   7.0898053e-04
   7.4218750e-02   7.5861335e-04
   8.2031250e-02   8.8868178e-04
   8.9843750e-02   9.7014244e-04
   9.7656250e-02   9.4297145e-04
   1.0546875e-01   1.0232349e-03
   1.1328125e-01   1.2134465e-03
   1.2109375e-01   1.1480521e-03
   1.2890625e-01   1.1926770e-03
   1.3671875e-01   1.2262092e-03
   1.4453125e-01   1.4676260e-03
   1.5234375e-01   1.3829640e-03
   1.6015625e-01   1.4530331e-03
   1.6796875e-01   1.6290558e-03
   1.7578125e-01   1.5705639e-03
   1.8359375e-01   1.5912886e-03
   1.9140625e-01   1.8063942e-03
   1.9921875e-01   1.8019856e-03
   2.0703125e-01   1.8017583e-03
   2.1484375e-01   1.7687745e-03
   2.2265625e-01   2.0509875e-03
   2.3046875e-01   2.0657561e-03
   2.3828125e-01   2.0292044e-03
   2.4609375e-01   2.2457855e-03
   2.5390625e-01   2.1723594e-03
   2.6171875e-01   2.1300531e-03
   2.6953125e-01   2.4338751e-03
   2.7734375e-01   2.3062193e-03
   2.8515625e-01   2.4631610e-03
   2.9296875e-01   2.5219515e-03
   3.0078125e-01   2.5629680e-03
   3.0859375e-01   2.5440318e-03
   3.1640625e-01   2.8200685e-03
   3.2421875e-01   2.6980221e-03
   3.3203125e-01   2.8481324e-03
   3.3984375e-01   2.8614788e-03
   3.4765625e-01   2.9674712e-03
   3.5546875e-01   2.9461183e-03
   3.6328125e-01   3.1736068e-03
   3.7109375e-01   3.1046294e-03
   3.7890625e-01   3.1268149e-03
   3.8671875e-01   3.3421070e-03
   3.9453125e-01   3.1612168e-03
   4.0234375e-01   3.5615372e-03
   4.1015625e-01   3.3743453e-03
   4.1796875e-01   3.4341010e-03
   4.2578125e-01   3.6707779e-03
   4.3359375e-01   3.5627812e-03
   4.4140625e-01   3.7815906e-03
   4.4921875e-01   3.6989779e-03
   4.5703125e-01   3.7900395e-03
   4.6484375e-01   3.9675749e-03
   4.7265625e-01   3.8460191e-03
   4.8046875e-01   3.9977907e-03
   4.8828125e-01   4.1093936e-03
   4.9609375e-01   4.1750190e-03
   5.0390625e-01   4.1921988e-03
   5.1171875e-01   4.3367753e-03
   5.1953125e-01   4.2559726e-03
   5.2734375e-01   4.3981002e-03
   5.3515625e-01   4.3886091e-03
   5.4296875e-01   4.6691832e-03
   5.5078125e-01   4.3956320e-03
   5.5859375e-01   4.7567966e-03
   5.6640625e-01   4.6241089e-03
   5.7421875e-01   4.8114776e-03
   5.8203125e-01   4.6767848e-03
   5.8984375e-01   4.9607788e-03
   5.9765625e-01   4.9434680e-03
   6.0546875e-01   4.8964315e-03
   6.1328125e-01   5.1499545e-03
   6.2109375e-01   4.9785151e-03
   6.2890625e-01   5.2009533e-03
   6.3671875e-01   5.2450397e-03
   6.4453125e-01   5.1378874e-03
   6.5234375e-01   5.4051772e-03
   6.6015625e-01   5.5546905e-03
   6.6796875e-01   5.2963423e-03
   6.7578125e-01   5.4168986e-03
   6.8359375e-01   5.7527994e-03
   6.9140625e-01   5.5581529e-03
   6.9921875e-01   5.6595658e-03
   7.0703125e-01   5.6894481e-03
   7.1484375e-01   5.8477764e-03
   7.2265625e-01   5.8276255e-03
   7.3046875e-01   5.9297317e-03
   7.3828125e-01   5.9907420e-03
   7.4609375e-01   5.9909050e-03
   7.5390625e-01   5.9049209e-03
   7.6171875e-01   6.2462633e-03
   7.6953125e-01   6.2126033e-03
   7.7734375e-01   6.2467752e-03
   7.8515625e-01   6.2734775e-03
   7.9296875e-01   6.2965764e-03
   8.0078125e-01   6.2963672e-03
   8.0859375e-01   6.4428820e-03
   8.1640625e-01   6.5234058e-03
   8.2421875e-01   6.6000804e-03
   8.3203125e-01   6.6532108e-03
   8.3984375e-01   6.6276514e-03
   8.4765625e-01   6.7789225e-03
   8.5546875e-01   6.8916050e-03
   8.6328125e-01   6.8397830e-03
   8.7109375e-01   6.9028474e-03
   8.7890625e-01   6.9121215e-03
   8.8671875e-01   7.0432442e-03
   8.9453125e-01   7.0729772e-03
   9.0234375e-01   6.9797203e-03
   9.1015625e-01   7.3136511e-03
   9.1796875e-01   7.3859961e-03
   9.2578125e-01   7.2662246e-03
   9.3359375e-01   7.4068394e-03
   9.4140625e-01   7.4870649e-03
   9.4921875e-01   7.4176840e-03
   9.5703125e-01   7.6922485e-03
   9.6484375e-01   7.6902841e-03
   9.7265625e-01   7.6140346e-03
   9.8046875e-01   7.8780976e-03
   9.8828125e-01   7.8186383e-03
   9.9609375e-01   7.9372128e-03
   1.0039063e+00   7.9775271e-03
   1.0117188e+00   7.9020252e-03
   1.0195313e+00   8.2210360e-03
   1.0273438e+00   8.3159172e-03
   1.0351563e+00   8.2700104e-03
   1.0429688e+00   8.2827020e-03
   1.0507813e+00   8.4665542e-03
   1.0585938e+00   8.4610319e-03
   1.0664063e+00   8.7655735e-03
   1.0742188e+00   8.7640498e-03
   1.0820313e+00   8.6353994e-03
   1.0898438e+00   9.0628018e-03
   1.0976563e+00   8.7768060e-03
   1.1054688e+00   8.9587853e-03
   1.1132813e+00   9.0942668e-03
   1.1210938e+00   9.3922559e-03
   1.1289063e+00   9.2279063e-03
   1.1367188e+00   9.5656394e-03
   1.1445313e+00   9.4232720e-03
   1.1523438e+00   9.5254455e-03
   1.1601563e+00   9.6634865e-03
   1.1679688e+00   9.8801354e-03
   1.1757813e+00   1.0063470e-02
   1.1835938e+00   1.0294256e-02
   1.1914063e+00   9.9797878e-03
   1.1992188e+00   1.0081201e-02
   1.2070313e+00   1.0539584e-02
   1.2148438e+00   1.1112190e-02
   1.2226563e+00   9.8397424e-03
   1.2304688e+00   1.1254520e-02
   1.2382813e+00   1.0584680e-02
   1.2460938e+00   1.0941899e-02
   1.2539063e+00   1.1630461e-02
   1.2617188e+00   1.0873003e-02
   1.2695313e+00   1.1786006e-02
   1.2773438e+00   1.1317868e-02
   1.2851563e+00   1.1965412e-02
   1.2929688e+00   1.1756775e-02
   1.3007813e+00   1.2114320e-02
   1.3085938e+00   1.1959810e-02
   1.3164063e+00   1.2682506e-02
   1.3242188e+00   1.2514969e-02
   1.3320313e+00   1.2831313e-02
   1.3398438e+00   1.2965429e-02
   1.3476563e+00   1.2838805e-02
   1.3554688e+00   1.3384382e-02
   1.3632813e+00   1.3242176e-02
   1.3710938e+00   1.3639635e-02
   1.3789063e+00   1.4079147e-02
   1.3867188e+00   1.3655416e-02
   1.3945313e+00   1.4558383e-02
   1.4023438e+00   1.4343031e-02
   1.4101563e+00   1.4601239e-02
   1.4179688e+00   1.4975910e-02
   1.4257813e+00   1.5118279e-02
   1.4335938e+00   1.5169757e-02
   1.4414063e+00   1.5505226e-02
   1.4492188e+00   1.5931431e-02
   1.4570313e+00   1.6251971e-02
   1.4648438e+00   1.6196606e-02
   1.4726563e+00   1.6475526e-02
   1.4804688e+00   1.6953055e-02
   1.4882813e+00   1.6893669e-02
   1.4960938e+00   1.7439488e-02
   1.5039063e+00   1.7842290e-02
   1.5117188e+00   1.7858569e-02
   1.5195313e+00   1.8258550e-02
   1.5273438e+00   1.8324309e-02
   1.5351563e+00   1.8857914e-02
   1.5429688e+00   1.9121540e-02
   1.5507813e+00   1.9775778e-02
   1.5585938e+00   1.9654813e-02
   1.5664063e+00   2.0525375e-02
   1.5742188e+00   2.0143933e-02
   1.5820313e+00   2.1254745e-02
   1.5898438e+00   2.0869829e-02
   1.5976563e+00   2.1496110e-02
   1.6054688e+00   2.1946311e-02
   1.6132813e+00   2.2457424e-02
   1.6210938e+00   2.3042184e-02
   1.6289063e+00   2.2932777e-02
   1.6367188e+00   2.3924196e-02
   1.6445313e+00   2.3926256e-02
   1.6523438e+00   2.4181327e-02
   1.6601563e+00   2.5320500e-02
   1.6679688e+00   2.5168507e-02
   1.6757813e+00   2.5802255e-02
   1.6835938e+00   2.6672531e-02
   1.6914063e+00   2.6700210e-02
   1.6992188e+00   2.7743203e-02
   1.7070313e+00   2.7055592e-02
   1.7148438e+00   2.8907354e-02
   1.7226563e+00   2.9053419e-02
   1.7304688e+00   2.8796083e-02
   1.7382813e+00   3.0481444e-02
   1.7460938e+00   3.1329334e-02
   1.7539063e+00   3.0526013e-02
   1.7617188e+00   3.2105102e-02
   1.7695313e+00   3.2992054e-02
   1.7773438e+00   3.2497506e-02
   1.7851563e+00   3.3937693e-02
   1.7929688e+00   3.5194509e-02
   1.8007813e+00   3.4654255e-02
   1.8085938e+00   3.5930774e-02
   1.8164063e+00   3.7111410e-02
   1.8242188e+00   3.7428186e-02
   1.8320313e+00   3.7604199e-02
   1.8398438e+00   3.9052719e-02
   1.8476563e+00   4.0959415e-02
   1.8554688e+00   3.9909767e-02
   1.8632813e+00   4.1132142e-02
   1.8710938e+00   4.2643998e-02
   1.8789063e+00   4.4313972e-02
   1.8867188e+00   4.3542923e-02
   1.8945313e+00   4.5313678e-02
   1.9023438e+00   4.6033994e-02
   1.9101563e+00   4.8247226e-02
   1.9179688e+00   4.8063235e-02
   1.9257813e+00   4.9245210e-02
   1.9335938e+00   4.9994277e-02
   1.9414063e+00   5.1975550e-02
   1.9492188e+00   5.3851049e-02
   1.9570313e+00   5.3693411e-02
   1.9648438e+00   5.4929631e-02
   1.9726563e+00   5.6708322e-02
   1.9804688e+00   5.8321442e-02
   1.9882813e+00   5.8856912e-02
   1.9960938e+00   6.0893174e-02
   2.0039063e+00   5.6656052e-02
   2.0117188e+00   5.2354487e-02
   2.0195313e+00   5.0749134e-02
   2.0273438e+00   4.9841846e-02
   2.0351563e+00   4.8562238e-02
   2.0429688e+00   4.7455400e-02
   2.0507813e+00   4.7104731e-02
   2.0585938e+00   4.5616919e-02
   2.0664063e+00   4.5839953e-02
   2.0742188e+00   4.4975449e-02
   2.0820313e+00   4.4209172e-02
   2.0898438e+00   4.3328223e-02
   2.0976563e+00   4.3738717e-02
   2.1054688e+00   4.2932208e-02
   2.1132813e+00   4.3849250e-02
   2.1210938e+00   4.2804738e-02
   2.1289063e+00   4.2221690e-02
   2.1367188e+00   4.2822656e-02
   2.1445313e+00   4.2324164e-02
   2.1523438e+00   4.1988869e-02
   2.1601563e+00   4.2874285e-02
   2.1679688e+00   4.1767515e-02
   2.1757813e+00   4.1593055e-02
   2.1835938e+00   4.1436030e-02
   2.1914063e+00   4.1912330e-02
   2.1992188e+00   4.1077641e-02
   2.2070313e+00   4.1895213e-02
   2.2148438e+00   4.1551624e-02
   2.2226563e+00   4.2374414e-02
   2.2304688e+00   4.1265272e-02
   2.2382813e+00   4.1082250e-02
   2.2460938e+00   4.2106863e-02
   2.2539063e+00   4.1613148e-02
   2.2617188e+00   4.1918061e-02
   2.2695313e+00   4.2149115e-02
   2.2773438e+00   4.2027497e-02
   2.2851563e+00   4.2088947e-02
   2.2929688e+00   4.2206459e-02
   2.3007813e+00   4.1899240e-02
   2.3085938e+00   4.2076469e-02
   2.3164063e+00   4.2340074e-02
   2.3242188e+00   4.3560327e-02
   2.3320313e+00   4.2993844e-02
   2.3398438e+00   4.2913317e-02
   2.3476563e+00   4.3350522e-02
   2.3554688e+00   4.3128320e-02
   2.3632813e+00   4.4352049e-02
   2.3710938e+00   4.3778811e-02
   2.3789063e+00   4.3953120e-02
   2.3867188e+00   4.3489625e-02
   2.3945313e+00   4.4505732e-02
   2.4023438e+00   4.4282552e-02
   2.4101563e+00   4.5281358e-02
   2.4179688e+00   4.4979237e-02
   2.4257813e+00   4.4985135e-02
   2.4335938e+00   4.5843002e-02
   2.4414063e+00   4.5612649e-02
   2.4492188e+00   4.6264617e-02
   2.4570313e+00   4.6825556e-02
   2.4648438e+00   4.6934076e-02
   2.4726563e+00   4.7422742e-02
   2.4804688e+00   4.7490537e-02
   2.4882813e+00   4.7245477e-02
   2.4960938e+00   4.7845121e-02
   2.5039063e+00   4.8054819e-02
   2.5117188e+00   4.9050296e-02
   2.5195313e+00   4.9053076e-02
   2.5273438e+00   4.9440336e-02
   2.5351563e+00   4.9578958e-02
   2.5429688e+00   5.1203569e-02
   2.5507813e+00   5.0575375e-02
   2.5585938e+00   5.1966241e-02
   2.5664063e+00   5.1576906e-02
   2.5742188e+00   5.1998970e-02
   2.5820313e+00   5.2151633e-02
   2.5898438e+00   5.3307197e-02
   2.5976563e+00   5.3720953e-02
   2.6054688e+00   5.3784137e-02
   2.6132813e+00   5.4375906e-02
   2.6210938e+00   5.4703208e-02
   2.6289063e+00   5.5280348e-02
   2.6367188e+00   5.6087662e-02
   2.6445313e+00   5.6349914e-02
   2.6523438e+00   5.7048817e-02
   2.6601563e+00   5.7415709e-02
   2.6679688e+00   5.8634232e-02
   2.6757813e+00   5.8562353e-02
   2.6835938e+00   5.9162230e-02
   2.6914063e+00   6.0336747e-02
   2.6992188e+00   6.0249882e-02
   2.7070313e+00   6.1861279e-02
   2.7148438e+00   6.2075442e-02
   2.7226563e+00   6.2362987e-02
   2.7304688e+00   6.3101570e-02
   2.7382813e+00   6.4554711e-02
   2.7460938e+00   6.4936352e-02
   2.7539063e+00   6.5003672e-02
   2.7617188e+00   6.6752408e-02
   2.7695313e+00   6.7417839e-02
   2.7773438e+00   6.8513061e-02
   2.7851563e+00   6.8575736e-02
   2.7929688e+00   6.9625427e-02
   2.8007813e+00   7.0052294e-02
   2.8085938e+00   7.0986297e-02
   2.8164063e+00   7.1922655e-02
   2.8242188e+00   7.2695970e-02
   2.8320313e+00   7.5330420e-02
   2.8398438e+00   7.4813871e-02
   2.8476563e+00   7.6053450e-02
   2.8554688e+00   7.6580905e-02
   2.8632813e+00   7.7567326e-02
   2.8710938e+00   7.8782684e-02
   2.8789063e+00   8.0354229e-02
   2.8867188e+00   8.0266351e-02
   2.8945313e+00   8.1662873e-02
   2.9023438e+00   8.4696452e-02
   2.9101563e+00   8.4171129e-02
   2.9179688e+00   8.4832145e-02
   2.9257813e+00   8.6509717e-02
   2.9335938e+00   8.7763547e-02
   2.9414063e+00   8.8981881e-02
   2.9492188e+00   9.0750270e-02
   2.9570313e+00   9.0963340e-02
   2.9648438e+00   9.3416504e-02
   2.9726563e+00   9.4017884e-02
   2.9804688e+00   9.5746683e-02
   2.9882813e+00   9.6907626e-02
   2.9960938e+00   9.8535564e-02
   3.0039063e+00   9.9180004e-02
   3.0117188e+00   1.0064602e-01
   3.0195313e+00   1.0276363e-01
   3.0273438e+00   1.0465352e-01
   3.0351563e+00   1.0678176e-01
   3.0429688e+00   1.0775600e-01
   3.0507813e+00   1.0975397e-01
   3.0585938e+00   1.1089270e-01
   3.0664063e+00   1.1311058e-01
   3.0742188e+00   1.1457185e-01
   3.0820313e+00   1.1597597e-01
   3.0898438e+00   1.1866797e-01
   3.0976563e+00   1.2143330e-01
   3.1054688e+00   1.2286810e-01
   3.1132813e+00   1.2524029e-01
   3.1210938e+00   1.2678659e-01
   3.1289063e+00   1.2825237e-01
   3.1367188e+00   1.3296594e-01
   3.1445313e+00   1.3349009e-01
   3.1523438e+00   1.3584085e-01
   3.1601563e+00   1.3860043e-01
   3.1679688e+00   1.3950058e-01
   3.1757813e+00   1.4345856e-01
   3.1835938e+00   1.4491867e-01
   3.1914063e+00   1.4813235e-01
   3.1992188e+00   1.5013145e-01
   3.2070313e+00   1.5414154e-01
   3.2148438e+00   1.5653491e-01
   3.2226563e+00   1.6150192e-01
   3.2304688e+00   1.6123985e-01
   3.2382813e+00   1.6818963e-01
   3.2460938e+00   1.6911337e-01
   3.2539063e+00   1.7187373e-01
   3.2617188e+00   1.7550257e-01
   3.2695313e+00   1.7895138e-01
   3.2773438e+00   1.8254855e-01
   3.2851563e+00   1.8575440e-01
   3.2929688e+00   1.8971066e-01
   3.3007813e+00   1.9260641e-01
   3.3085938e+00   1.9755757e-01
   3.3164063e+00   2.0187706e-01
   3.3242188e+00   2.0813716e-01
   3.3320313e+00   2.1074198e-01
   3.3398438e+00   2.1613662e-01
   3.3476563e+00   2.2145033e-01
   3.3554688e+00   2.2454919e-01
   3.3632813e+00   2.3070782e-01
   3.3710938e+00   2.3378384e-01
   3.3789063e+00   2.3884885e-01
   3.3867188e+00   2.4365399e-01
   3.3945313e+00   2.5080587e-01
   3.4023438e+00   2.5625264e-01
   3.4101563e+00   2.6333120e-01
   3.4179688e+00   2.6783385e-01
   3.4257813e+00   2.7457162e-01
   3.4335938e+00   2.8224937e-01
   3.4414063e+00   2.8823905e-01
   3.4492188e+00   2.9641605e-01
   3.4570313e+00   3.0450303e-01
   3.4648438e+00   3.1207041e-01
   3.4726563e+00   3.1972029e-01
   3.4804688e+00   3.2623385e-01
   3.4882813e+00   3.3311963e-01
   3.4960938e+00   3.4357312e-01
   3.5039063e+00   3.5243577e-01
   3.5117188e+00   3.6424257e-01
   3.5195313e+00   3.7274277e-01
   3.5273438e+00   3.8311616e-01
   3.5351563e+00   3.9819833e-01
   3.5429688e+00   4.2079454e-01
   3.5507813e+00   4.2332686e-01
   3.5585938e+00   4.3391771e-01
   3.5664063e+00   4.4219103e-01
   3.5742188e+00   4.5555987e-01
   3.5820313e+00   4.6919815e-01
   3.5898438e+00   4.8663198e-01
   3.5976563e+00   4.9953535e-01
   3.6054688e+00   5.1368065e-01
   3.6132813e+00   5.3039909e-01
   3.6210938e+00   5.4704347e-01
   3.6289063e+00   5.6787047e-01
   3.6367188e+00   5.8537573e-01
   3.6445313e+00   6.0488531e-01
   3.6523438e+00   6.2699255e-01
   3.6601563e+00   6.4796680e-01
   3.6679688e+00   6.7353813e-01
   3.6757813e+00   6.9686164e-01
   3.6835938e+00   7.2103429e-01
   3.6914063e+00   7.5068344e-01
   3.6992188e+00   7.7757035e-01
   3.7070313e+00   8.1124963e-01
   3.7148438e+00   8.3879992e-01
   3.7226563e+00   8.7298285e-01
   3.7304688e+00   9.1057369e-01
   3.7382813e+00   9.4882770e-01
   3.7460938e+00   9.8867231e-01
   3.7539063e+00   1.0330117e+00
   3.7617188e+00   1.0830556e+00
   3.7695313e+00   1.1315081e+00
   3.7773438e+00   1.1850686e+00
   3.7851563e+00   1.2345623e+00
   3.7929688e+00   1.2956303e+00
   3.8007813e+00   1.3636413e+00
   3.8085938e+00   1.4293419e+00
   3.8164063e+00   1.5056914e+00
   3.8242188e+00   1.5952409e+00
   3.8320313e+00   1.6901117e+00
   3.8398438e+00   1.7717204e+00
   3.8476563e+00   1.9120265e+00
   3.8554688e+00   1.9977367e+00
   3.8632813e+00   2.1216891e+00
   3.8710938e+00   2.2446929e+00
   3.8789063e+00   2.4007728e+00
   3.8867188e+00   2.5619877e+00
   3.8945313e+00   2.7559658e+00
   3.9023438e+00   2.9669966e+00
   3.9101563e+00   3.1439685e+00
   3.9179688e+00   3.4056056e+00
   3.9257813e+00   3.6769041e+00
   3.9335938e+00   3.9164806e+00
   3.9414063e+00   4.2335971e+00
   3.9492188e+00   4.5430503e+00
   3.9570313e+00   4.8924966e+00
   3.9648438e+00   5.1846216e+00
   3.9726563e+00   5.3417189e+00
   3.9804688e+00   5.2981662e+00
   3.9882813e+00   4.6166630e+00
   3.9960938e+00   2.7428128e+00
   4.0039063e+00   0.0000000e+00
   4.0117188e+00   0.0000000e+00
   4.0195313e+00   0.0000000e+00
   4.0273438e+00   0.0000000e+00
   4.0351563e+00   0.0000000e+00
   4.0429688e+00   0.0000000e+00
   4.0507813e+00   0.0000000e+00
   4.0585938e+00   0.0000000e+00
   4.0664063e+00   0.0000000e+00
   4.0742188e+00   0.0000000e+00
   4.0820313e+00   0.0000000e+00
   4.0898438e+00   0.0000000e+00
   4.0976563e+00   0.0000000e+00
   4.1054688e+00   0.0000000e+00
   4.1132813e+00   0.0000000e+00
   4.1210938e+00   0.0000000e+00
   4.1289063e+00   0.0000000e+00
   4.1367188e+00   0.0000000e+00
   4.1445313e+00   0.0000000e+00
   4.1523438e+00   0.0000000e+00
   4.1601563e+00   0.0000000e+00
   4.1679688e+00   0.0000000e+00
   4.1757813e+00   0.0000000e+00
   4.1835938e+00   0.0000000e+00
   4.1914063e+00   0.0000000e+00
   4.1992188e+00   0.0000000e+00
   4.2070313e+00   0.0000000e+00
   4.2148438e+00   0.0000000e+00
   4.2226563e+00   0.0000000e+00
   4.2304688e+00   0.0000000e+00
   4.2382813e+00   0.0000000e+00
   4.2460938e+00   0.0000000e+00
   4.2539063e+00   0.0000000e+00
   4.2617188e+00   0.0000000e+00
   4.2695313e+00   0.0000000e+00
   4.2773438e+00   0.0000000e+00
   4.2851563e+00   0.0000000e+00
   4.2929688e+00   0.0000000e+00
   4.3007813e+00   0.0000000e+00
   4.3085938e+00   0.0000000e+00
   4.3164063e+00   0.0000000e+00
   4.3242188e+00   0.0000000e+00
   4.3320313e+00   0.0000000e+00
   4.3398438e+00   0.0000000e+00
   4.3476563e+00   0.0000000e+00
   4.3554688e+00   0.0000000e+00
   4.3632813e+00   0.0000000e+00
   4.3710938e+00   0.0000000e+00
   4.3789063e+00   0.0000000e+00
   4.3867188e+00   0.0000000e+00
   4.3945313e+00   0.0000000e+00
   4.4023438e+00   0.0000000e+00
   4.4101563e+00   0.0000000e+00
   4.4179688e+00   0.0000000e+00
   4.4257813e+00   0.0000000e+00
   4.4335938e+00   0.0000000e+00
   4.4414063e+00   0.0000000e+00
   4.4492188e+00   0.0000000e+00
   4.4570313e+00   0.0000000e+00
   4.4648438e+00   0.0000000e+00
   4.4726563e+00   0.0000000e+00
   4.4804688e+00   0.0000000e+00
   4.4882813e+00   0.0000000e+00
   4.4960938e+00   0.0000000e+00
   4.5039063e+00   0.0000000e+00
   4.5117188e+00   0.0000000e+00
   4.5195313e+00   0.0000000e+00
   4.5273438e+00   0.0000000e+00
   4.5351563e+00   0.0000000e+00
   4.5429688e+00   0.0000000e+00
   4.5507813e+00   0.0000000e+00
   4.5585938e+00   0.0000000e+00
   4.5664063e+00   0.0000000e+00
   4.5742188e+00   0.0000000e+00
   4.5820313e+00   0.0000000e+00
   4.5898438e+00   0.0000000e+00
   4.5976563e+00   0.0000000e+00
   4.6054688e+00   0.0000000e+00
   4.6132813e+00   0.0000000e+00
   4.6210938e+00   0.0000000e+00
   4.6289063e+00   0.0000000e+00
   4.6367188e+00   0.0000000e+00
   4.6445313e+00   0.0000000e+00
   4.6523438e+00   0.0000000e+00
   4.6601563e+00   0.0000000e+00
   4.6679688e+00   0.0000000e+00
   4.6757813e+00   0.0000000e+00
   4.6835938e+00   0.0000000e+00
   4.6914063e+00   0.0000000e+00
   4.6992188e+00   0.0000000e+00
   4.7070313e+00   0.0000000e+00
   4.7148438e+00   0.0000000e+00
   4.7226563e+00   0.0000000e+00
   4.7304688e+00   0.0000000e+00
   4.7382813e+00   0.0000000e+00
   4.7460938e+00   0.0000000e+00
   4.7539063e+00   0.0000000e+00
   4.7617188e+00   0.0000000e+00
   4.7695313e+00   0.0000000e+00
   4.7773438e+00   0.0000000e+00
   4.7851563e+00   0.0000000e+00
   4.7929688e+00   0.0000000e+00
   4.8007813e+00   0.0000000e+00
   4.8085938e+00   0.0000000e+00
   4.8164063e+00   0.0000000e+00
   4.8242188e+00   0.0000000e+00
   4.8320313e+00   0.0000000e+00
   4.8398438e+00   0.0000000e+00
   4.8476563e+00   0.0000000e+00
   4.8554688e+00   0.0000000e+00
   4.8632813e+00   0.0000000e+00
   4.8710938e+00   0.0000000e+00
   4.8789063e+00   0.0000000e+00
   4.8867188e+00   0.0000000e+00
   4.8945313e+00   0.0000000e+00
   4.9023438e+00   0.0000000e+00
   4.9101563e+00   0.0000000e+00
   4.9179688e+00   0.0000000e+00
   4.9257813e+00   0.0000000e+00
   4.9335938e+00   0.0000000e+00
   4.9414063e+00   0.0000000e+00
   4.9492188e+00   0.0000000e+00
   4.9570313e+00   0.0000000e+00
   4.9648438e+00   0.0000000e+00
   4.9726563e+00   0.0000000e+00
   4.9804688e+00   0.0000000e+00
   4.9882813e+00   0.0000000e+00
   4.9960938e+00   0.0000000e+00


==> data/PDF_alphai4gamma2_5.txt <==
   3.9062500e-03   6.7856639e-07
   1.1718750e-02   9.8984668e-07
   1.9531250e-02   1.9861040e-06
   2.7343750e-02   2.5465010e-06
   3.5156250e-02   2.9602574e-06
   4.2968750e-02   3.6377534e-06
   5.0781250e-02   3.5811252e-06
   5.8593750e-02   5.2773602e-06
   6.6406250e-02   5.1263084e-06
   7.4218750e-02   5.4380568e-06
   8.2031250e-02   6.6806385e-06
   8.9843750e-02   7.1917555e-06
   9.7656250e-02   7.2750178e-06
   1.0546875e-01   8.0615110e-06
   1.1328125e-01   9.7685578e-06
   1.2109375e-01   9.4797392e-06
   1.2890625e-01   9.9296670e-06
   1.3671875e-01   1.0727316e-05
   1.4453125e-01   1.2686783e-05
   1.5234375e-01   1.2693983e-05
   1.6015625e-01   1.3232987e-05
   1.6796875e-01   1.5671573e-05
   1.7578125e-01   1.5052810e-05
   1.8359375e-01   1.5877536e-05
   1.9140625e-01   1.8572481e-05
   1.9921875e-01   1.8870832e-05
   2.0703125e-01   1.9276206e-05
   2.1484375e-01   1.9709455e-05
   2.2265625e-01   2.2566141e-05
   2.3046875e-01   2.3951887e-05
   2.3828125e-01   2.4295363e-05
   2.4609375e-01   2.6998008e-05
   2.5390625e-01   2.6815443e-05
   2.6171875e-01   2.6671155e-05
   2.6953125e-01   3.1860600e-05
   2.7734375e-01   2.9758461e-05
   2.8515625e-01   3.3663786e-05
   2.9296875e-01   3.4671295e-05
   3.0078125e-01   3.5676838e-05
   3.0859375e-01   3.6403361e-05
   3.1640625e-01   4.0298826e-05
   3.2421875e-01   4.0203473e-05
   3.3203125e-01   4.3075098e-05
   3.3984375e-01   4.3361145e-05
   3.4765625e-01   4.6372217e-05
   3.5546875e-01   4.6665875e-05
   3.6328125e-01   5.0690895e-05
   3.7109375e-01   5.0579852e-05
   3.7890625e-01   5.1994078e-05
   3.8671875e-01   5.5515588e-05
   3.9453125e-01   5.4439168e-05
   4.0234375e-01   6.0035080e-05
   4.1015625e-01   5.9270019e-05
   4.1796875e-01   6.0593530e-05
   4.2578125e-01   6.4842307e-05
   4.3359375e-01   6.3635895e-05
   4.4140625e-01   6.8190283e-05
   4.4921875e-01   6.8567680e-05
   4.5703125e-01   7.0077185e-05
   4.6484375e-01   7.4103525e-05
   4.7265625e-01   7.2217679e-05
   4.8046875e-01   7.5447436e-05
   4.8828125e-01   7.9025214e-05
   4.9609375e-01   7.9635131e-05
   5.0390625e-01   8.0824250e-05
   5.1171875e-01   8.3580190e-05
   5.1953125e-01   8.4011137e-05
   5.2734375e-01   8.5426172e-05
   5.3515625e-01   8.7813256e-05
   5.4296875e-01   9.2283572e-05
   5.5078125e-01   8.8163719e-05
   5.5859375e-01   9.4381132e-05
   5.6640625e-01   9.3764827e-05
   5.7421875e-01   9.6367364e-05
   5.8203125e-01   9.3697544e-05
   5.8984375e-01   1.0127084e-04
   5.9765625e-01   9.9387332e-05
   6.0546875e-01   9.9951022e-05
   6.1328125e-01   1.0441610e-04
   6.2109375e-01   1.0104997e-04
   6.2890625e-01   1.0674169e-04
   6.3671875e-01   1.0586186e-04
   6.4453125e-01   1.0586569e-04
   6.5234375e-01   1.1013436e-04
   6.6015625e-01   1.1339733e-04
   6.6796875e-01   1.0833119e-04
   6.7578125e-01   1.1078845e-04
   6.8359375e-01   1.1704206e-04
   6.9140625e-01   1.1372709e-04
   6.9921875e-01   1.1536006e-04
   7.0703125e-01   1.1503902e-04
   7.1484375e-01   1.2026834e-04
   7.2265625e-01   1.1980814e-04
   7.3046875e-01   1.2005836e-04
   7.3828125e-01   1.2116077e-04
   7.4609375e-01   1.2135233e-04
   7.5390625e-01   1.2125316e-04
   7.6171875e-01   1.2626040e-04
   7.6953125e-01   1.2615467e-04
   7.7734375e-01   1.2677977e-04
   7.8515625e-01   1.2674417e-04
   7.9296875e-01   1.2772387e-04
   8.0078125e-01   1.2830336e-04
   8.0859375e-01   1.2958537e-04
   8.1640625e-01   1.3107181e-04
   8.2421875e-01   1.3340943e-04
   8.3203125e-01   1.3581461e-04
   8.3984375e-01   1.3336010e-04
   8.4765625e-01   1.3728834e-04
   8.5546875e-01   1.3974587e-04
   8.6328125e-01   1.3746453e-04
   8.7109375e-01   1.4067279e-04
   8.7890625e-01   1.4074112e-04
   8.8671875e-01   1.4225110e-04
   8.9453125e-01   1.4454471e-04
   9.0234375e-01   1.4213824e-04
   9.1015625e-01   1.4903124e-04
   9.1796875e-01   1.5182630e-04
   9.2578125e-01   1.4920969e-04
   9.3359375e-01   1.5231310e-04
   9.4140625e-01   1.5437006e-04
   9.4921875e-01   1.5393836e-04
   9.5703125e-01   1.5967461e-04
   9.6484375e-01   1.6012455e-04
   9.7265625e-01   1.5908864e-04
   9.8046875e-01   1.6560457e-04
   9.8828125e-01   1.6530308e-04
   9.9609375e-01   1.6798636e-04
   1.0039063e+00   1.7054807e-04
   1.0117188e+00   1.6969090e-04
   1.0195313e+00   1.7791160e-04
   1.0273438e+00   1.7854174e-04
   1.0351563e+00   1.8087730e-04
   1.0429688e+00   1.8028885e-04
   1.0507813e+00   1.8691739e-04
   1.0585938e+00   1.8884024e-04
   1.0664063e+00   1.9621169e-04
   1.0742188e+00   1.9976620e-04
   1.0820313e+00   1.9315205e-04
   1.0898438e+00   2.0919541e-04
   1.0976563e+00   2.0210150e-04
   1.1054688e+00   2.0652806e-04
   1.1132813e+00   2.1259750e-04
   1.1210938e+00   2.2306428e-04
   1.1289063e+00   2.2118850e-04
   1.1367188e+00   2.3012263e-04
   1.1445313e+00   2.2767170e-04
   1.1523438e+00   2.3346361e-04
   1.1601563e+00   2.3855723e-04
   1.1679688e+00   2.4758992e-04
   1.1757813e+00   2.5389670e-04
   1.1835938e+00   2.6224765e-04
   1.1914063e+00   2.5661634e-04
   1.1992188e+00   2.6616698e-04
   1.2070313e+00   2.7391357e-04
   1.2148438e+00   2.9074021e-04
   1.2226563e+00   2.7349120e-04
   1.2304688e+00   3.0214609e-04
   1.2382813e+00   2.9324840e-04
   1.2460938e+00   3.0399874e-04
   1.2539063e+00   3.1864308e-04
   1.2617188e+00   3.1943413e-04
   1.2695313e+00   3.3274753e-04
   1.2773438e+00   3.3528787e-04
   1.2851563e+00   3.4982666e-04
   1.2929688e+00   3.5377658e-04
   1.3007813e+00   3.5990987e-04
   1.3085938e+00   3.7290723e-04
   1.3164063e+00   3.8825836e-04
   1.3242188e+00   3.9583393e-04
   1.3320313e+00   4.1001615e-04
   1.3398438e+00   4.1763988e-04
   1.3476563e+00   4.2125075e-04
   1.3554688e+00   4.3762737e-04
   1.3632813e+00   4.4671514e-04
   1.3710938e+00   4.6485207e-04
   1.3789063e+00   4.8459639e-04
   1.3867188e+00   4.7742531e-04
   1.3945313e+00   5.1082133e-04
   1.4023438e+00   5.1723527e-04
   1.4101563e+00   5.2922857e-04
   1.4179688e+00   5.5055799e-04
   1.4257813e+00   5.6924022e-04
   1.4335938e+00   5.7070893e-04
   1.4414063e+00   5.9984479e-04
   1.4492188e+00   6.1429370e-04
   1.4570313e+00   6.4215186e-04
   1.4648438e+00   6.5134888e-04
   1.4726563e+00   6.6960514e-04
   1.4804688e+00   6.9487195e-04
   1.4882813e+00   7.0571164e-04
   1.4960938e+00   7.3870047e-04
   1.5039063e+00   7.6387134e-04
   1.5117188e+00   7.7830491e-04
   1.5195313e+00   8.0275348e-04
   1.5273438e+00   8.2604200e-04
   1.5351563e+00   8.5637014e-04
   1.5429688e+00   8.8380153e-04
   1.5507813e+00   9.1654142e-04
   1.5585938e+00   9.3375857e-04
   1.5664063e+00   9.7673475e-04
   1.5742188e+00   9.8694199e-04
   1.5820313e+00   1.0422192e-03
   1.5898438e+00   1.0465132e-03
   1.5976563e+00   1.0850716e-03
   1.6054688e+00   1.1314840e-03
   1.6132813e+00   1.1669411e-03
   1.6210938e+00   1.1979147e-03
   1.6289063e+00   1.2430711e-03
   1.6367188e+00   1.2767559e-03
   1.6445313e+00   1.3350575e-03
   1.6523438e+00   1.3417319e-03
   1.6601563e+00   1.4193979e-03
   1.6679688e+00   1.4403557e-03
   1.6757813e+00   1.4873424e-03
   1.6835938e+00   1.5669711e-03
   1.6914063e+00   1.6002292e-03
   1.6992188e+00   1.6315611e-03
   1.7070313e+00   1.6587689e-03
   1.7148438e+00   1.8047142e-03
   1.7226563e+00   1.7863656e-03
   1.7304688e+00   1.8356506e-03
   1.7382813e+00   1.9508922e-03
   1.7460938e+00   2.0296466e-03
   1.7539063e+00   2.0214569e-03
   1.7617188e+00   2.1330802e-03
   1.7695313e+00   2.1930646e-03
   1.7773438e+00   2.2448663e-03
   1.7851563e+00   2.3304604e-03
   1.7929688e+00   2.4431614e-03
   1.8007813e+00   2.4786519e-03
   1.8085938e+00   2.5905097e-03
   1.8164063e+00   2.6786307e-03
   1.8242188e+00   2.7543691e-03
   1.8320313e+00   2.8231557e-03
   1.8398438e+00   2.9441902e-03
   1.8476563e+00   3.0869376e-03
   1.8554688e+00   3.1281210e-03
   1.8632813e+00   3.2409883e-03
   1.8710938e+00   3.3897903e-03
   1.8789063e+00   3.5385228e-03
   1.8867188e+00   3.6118962e-03
   1.8945313e+00   3.7695640e-03
   1.9023438e+00   3.8849404e-03
   1.9101563e+00   4.0930210e-03
   1.9179688e+00   4.2049320e-03
   1.9257813e+00   4.3583858e-03
   1.9335938e+00   4.4751878e-03
   1.9414063e+00   4.7336926e-03
   1.9492188e+00   4.9913353e-03
   1.9570313e+00   5.0808415e-03
   1.9648438e+00   5.2506593e-03
   1.9726563e+00   5.5858423e-03
   1.9804688e+00   5.8240043e-03
   1.9882813e+00   5.9869882e-03
   1.9960938e+00   6.2669469e-03
   2.0039063e+00   5.7565661e-03
   2.0117188e+00   5.1563993e-03
   2.0195313e+00   4.8759556e-03
   2.0273438e+00   4.7353142e-03
   2.0351563e+00   4.5475464e-03
   2.0429688e+00   4.4031540e-03
   2.0507813e+00   4.3630996e-03
   2.0585938e+00   4.1799049e-03
   2.0664063e+00   4.1440154e-03
   2.0742188e+00   4.0654679e-03
   2.0820313e+00   3.9696668e-03
   2.0898438e+00   3.8928252e-03
   2.0976563e+00   3.8776254e-03
   2.1054688e+00   3.8138797e-03
   2.1132813e+00   3.8397819e-03
   2.1210938e+00   3.7611289e-03
   2.1289063e+00   3.7368713e-03
   2.1367188e+00   3.7702741e-03
   2.1445313e+00   3.6968182e-03
   2.1523438e+00   3.6514245e-03
   2.1601563e+00   3.6987155e-03
   2.1679688e+00   3.6337780e-03
   2.1757813e+00   3.6172192e-03
   2.1835938e+00   3.6147677e-03
   2.1914063e+00   3.6007882e-03
   2.1992188e+00   3.5813293e-03
   2.2070313e+00   3.5828339e-03
   2.2148438e+00   3.5911357e-03
   2.2226563e+00   3.6380817e-03
   2.2304688e+00   3.5762178e-03
   2.2382813e+00   3.5528923e-03
   2.2460938e+00   3.6297177e-03
   2.2539063e+00   3.5940738e-03
   2.2617188e+00   3.6395056e-03
   2.2695313e+00   3.6396898e-03
   2.2773438e+00   3.6183050e-03
   2.2851563e+00   3.6366146e-03
   2.2929688e+00   3.6430736e-03
   2.3007813e+00   3.6430948e-03
   2.3085938e+00   3.6708717e-03
   2.3164063e+00   3.6904715e-03
   2.3242188e+00   3.8262785e-03
   2.3320313e+00   3.7437861e-03
   2.3398438e+00   3.7383994e-03
   2.3476563e+00   3.8054801e-03
   2.3554688e+00   3.7855693e-03
   2.3632813e+00   3.8854904e-03
   2.3710938e+00   3.8559347e-03
   2.3789063e+00   3.8725601e-03
   2.3867188e+00   3.8675046e-03
   2.3945313e+00   3.9323213e-03
   2.4023438e+00   3.9392733e-03
   2.4101563e+00   4.0247273e-03
   2.4179688e+00   4.0260863e-03
   2.4257813e+00   4.0480009e-03
   2.4335938e+00   4.0926933e-03
   2.4414063e+00   4.1212023e-03
   2.4492188e+00   4.1776547e-03
   2.4570313e+00   4.2258675e-03
   2.4648438e+00   4.2444257e-03
   2.4726563e+00   4.2888649e-03
   2.4804688e+00   4.3071080e-03
   2.4882813e+00   4.3492802e-03
   2.4960938e+00   4.4203266e-03
   2.5039063e+00   4.4529269e-03
   2.5117188e+00   4.5351169e-03
   2.5195313e+00   4.5412136e-03
   2.5273438e+00   4.6188242e-03
   2.5351563e+00   4.6536901e-03
   2.5429688e+00   4.7940354e-03
   2.5507813e+00   4.7666864e-03
   2.5585938e+00   4.8543540e-03
   2.5664063e+00   4.8799395e-03
   2.5742188e+00   4.9443258e-03
   2.5820313e+00   5.0008459e-03
   2.5898438e+00   5.0738161e-03
   2.5976563e+00   5.1697009e-03
   2.6054688e+00   5.1990230e-03
   2.6132813e+00   5.2601405e-03
   2.6210938e+00   5.3186754e-03
   2.6289063e+00   5.4103318e-03
   2.6367188e+00   5.4707364e-03
   2.6445313e+00   5.5803221e-03
   2.6523438e+00   5.5951777e-03
   2.6601563e+00   5.7051187e-03
   2.6679688e+00   5.7792360e-03
   2.6757813e+00   5.8632511e-03
   2.6835938e+00   5.9773723e-03
   2.6914063e+00   6.0676272e-03
   2.6992188e+00   6.0624612e-03
   2.7070313e+00   6.2196060e-03
   2.7148438e+00   6.3584051e-03
   2.7226563e+00   6.3423264e-03
   2.7304688e+00   6.4731491e-03
   2.7382813e+00   6.6660919e-03
   2.7460938e+00   6.7408260e-03
   2.7539063e+00   6.7463490e-03
   2.7617188e+00   6.9317476e-03
   2.7695313e+00   7.0016225e-03
   2.7773438e+00   7.2729786e-03
   2.7851563e+00   7.2390797e-03
   2.7929688e+00   7.3841662e-03
   2.8007813e+00   7.4625460e-03
   2.8085938e+00   7.6123790e-03
   2.8164063e+00   7.7171578e-03
   2.8242188e+00   7.8376651e-03
   2.8320313e+00   8.1613113e-03
   2.8398438e+00   8.1282540e-03
   2.8476563e+00   8.2640065e-03
   2.8554688e+00   8.3761885e-03
   2.8632813e+00   8.5215844e-03
   2.8710938e+00   8.7241487e-03
   2.8789063e+00   8.9013576e-03
   2.8867188e+00   8.9964045e-03
   2.8945313e+00   9.1651672e-03
   2.9023438e+00   9.3857731e-03
   2.9101563e+00   9.5202704e-03
   2.9179688e+00   9.6689896e-03
   2.9257813e+00   9.8111090e-03
   2.9335938e+00   9.9893642e-03
   2.9414063e+00   1.0257515e-02
   2.9492188e+00   1.0477391e-02
   2.9570313e+00   1.0553660e-02
   2.9648438e+00   1.0783819e-02
   2.9726563e+00   1.1035027e-02
   2.9804688e+00   1.1268210e-02
   2.9882813e+00   1.1456575e-02
   2.9960938e+00   1.1761376e-02
   3.0039063e+00   1.1812916e-02
   3.0117188e+00   1.2070741e-02
   3.0195313e+00   1.2391846e-02
   3.0273438e+00   1.2735986e-02
   3.0351563e+00   1.2980151e-02
   3.0429688e+00   1.3268765e-02
   3.0507813e+00   1.3591521e-02
   3.0585938e+00   1.3744993e-02
   3.0664063e+00   1.4104265e-02
   3.0742188e+00   1.4370589e-02
   3.0820313e+00   1.4629926e-02
   3.0898438e+00   1.4928250e-02
   3.0976563e+00   1.5349723e-02
   3.1054688e+00   1.5678759e-02
   3.1132813e+00   1.6144579e-02
   3.1210938e+00   1.6419088e-02
   3.1289063e+00   1.6870096e-02
   3.1367188e+00   1.7507197e-02
   3.1445313e+00   1.7671970e-02
   3.1523438e+00   1.8075069e-02
   3.1601563e+00   1.8628935e-02
   3.1679688e+00   1.8893531e-02
   3.1757813e+00   1.9447008e-02
   3.1835938e+00   1.9904410e-02
   3.1914063e+00   2.0434346e-02
   3.1992188e+00   2.0859606e-02
   3.2070313e+00   2.1512047e-02
   3.2148438e+00   2.2139869e-02
   3.2226563e+00   2.2932610e-02
   3.2304688e+00   2.3169278e-02
   3.2382813e+00   2.4199390e-02
   3.2460938e+00   2.4747948e-02
   3.2539063e+00   2.5282594e-02
   3.2617188e+00   2.6171969e-02
   3.2695313e+00   2.6872162e-02
   3.2773438e+00   2.7532593e-02
   3.2851563e+00   2.8359742e-02
   3.2929688e+00   2.9189434e-02
   3.3007813e+00   2.9987701e-02
   3.3085938e+00   3.0980657e-02
   3.3164063e+00   3.2104390e-02
   3.3242188e+00   3.3582162e-02
   3.3320313e+00   3.4114467e-02
   3.3398438e+00   3.5253462e-02
   3.3476563e+00   3.6718607e-02
   3.3554688e+00   3.7662025e-02
   3.3632813e+00   3.9334447e-02
   3.3710938e+00   4.0157516e-02
   3.3789063e+00   4.1453687e-02
   3.3867188e+00   4.2900489e-02
   3.3945313e+00   4.4506185e-02
   3.4023438e+00   4.6164273e-02
   3.4101563e+00   4.8154427e-02
   3.4179688e+00   4.9627247e-02
   3.4257813e+00   5.1461832e-02
   3.4335938e+00   5.3657779e-02
   3.4414063e+00   5.5513403e-02
   3.4492188e+00   5.7967186e-02
   3.4570313e+00   6.0163787e-02
   3.4648438e+00   6.2635619e-02
   3.4726563e+00   6.5129282e-02
   3.4804688e+00   6.7636411e-02
   3.4882813e+00   7.0435601e-02
   3.4960938e+00   7.3494408e-02
   3.5039063e+00   7.6820634e-02
   3.5117188e+00   8.0632534e-02
   3.5195313e+00   8.3769737e-02
   3.5273438e+00   8.7697683e-02
   3.5351563e+00   9.1963570e-02
   3.5429688e+00   9.9857026e-02
   3.5507813e+00   1.0114693e-01
   3.5585938e+00   1.0613343e-01
   3.5664063e+00   1.1080905e-01
   3.5742188e+00   1.1650363e-01
   3.5820313e+00   1.2247008e-01
   3.5898438e+00   1.2971607e-01
   3.5976563e+00   1.3629766e-01
   3.6054688e+00   1.4246820e-01
   3.6132813e+00   1.5018622e-01
   3.6210938e+00   1.5839861e-01
   3.6289063e+00   1.6733368e-01
   3.6367188e+00   1.7697976e-01
   3.6445313e+00   1.8700115e-01
   3.6523438e+00   1.9806383e-01
   3.6601563e+00   2.0988102e-01
   3.6679688e+00   2.2291702e-01
   3.6757813e+00   2.3638170e-01
   3.6835938e+00   2.5165956e-01
   3.6914063e+00   2.6894479e-01
   3.6992188e+00   2.8521802e-01
   3.7070313e+00   3.0515452e-01
   3.7148438e+00   3.2435291e-01
   3.7226563e+00   3.4678257e-01
   3.7304688e+00   3.7125617e-01
   3.7382813e+00   3.9836616e-01
   3.7460938e+00   4.2669196e-01
   3.7539063e+00   4.5896891e-01
   3.7617188e+00   4.9565275e-01
   3.7695313e+00   5.3481096e-01
   3.7773438e+00   5.8348651e-01
   3.7851563e+00   6.2084806e-01
   3.7929688e+00   6.7236043e-01
   3.8007813e+00   7.2912313e-01
   3.8085938e+00   7.9173967e-01
   3.8164063e+00   8.6230200e-01
   3.8242188e+00   9.4522127e-01
   3.8320313e+00   1.0481817e+00
   3.8398438e+00   1.1271800e+00
   3.8476563e+00   1.2475407e+00
   3.8554688e+00   1.3647160e+00
   3.8632813e+00   1.5051641e+00
   3.8710938e+00   1.6673980e+00
   3.8789063e+00   1.8560148e+00
   3.8867188e+00   2.0657973e+00
   3.8945313e+00   2.3175755e+00
   3.9023438e+00   2.6223149e+00
   3.9101563e+00   2.9460450e+00
   3.9179688e+00   3.3564985e+00
   3.9257813e+00   3.8534242e+00
   3.9335938e+00   4.4469528e+00
   3.9414063e+00   5.1977403e+00
   3.9492188e+00   6.1354098e+00
   3.9570313e+00   7.3533646e+00
   3.9648438e+00   8.9773195e+00
   3.9726563e+00   1.0991154e+01
   3.9804688e+00   1.3581555e+01
   3.9882813e+00   1.5718754e+01
   3.9960938e+00   1.2892660e+01
   4.0039063e+00   0.0000000e+00
   4.0117188e+00   0.0000000e+00
   4.0195313e+00   0.0000000e+00
   4.0273438e+00   0.0000000e+00
   4.0351563e+00   0.0000000e+00
   4.0429688e+00   0.0000000e+00
   4.0507813e+00   0.0000000e+00
   4.0585938e+00   0.0000000e+00
   4.0664063e+00   0.0000000e+00
   4.0742188e+00   0.0000000e+00
   4.0820313e+00   0.0000000e+00
   4.0898438e+00   0.0000000e+00
   4.0976563e+00   0.0000000e+00
   4.1054688e+00   0.0000000e+00
   4.1132813e+00   0.0000000e+00
   4.1210938e+00   0.0000000e+00
   4.1289063e+00   0.0000000e+00
   4.1367188e+00   0.0000000e+00
   4.1445313e+00   0.0000000e+00
   4.1523438e+00   0.0000000e+00
   4.1601563e+00   0.0000000e+00
   4.1679688e+00   0.0000000e+00
   4.1757813e+00   0.0000000e+00
   4.1835938e+00   0.0000000e+00
   4.1914063e+00   0.0000000e+00
   4.1992188e+00   0.0000000e+00
   4.2070313e+00   0.0000000e+00
   4.2148438e+00   0.0000000e+00
   4.2226563e+00   0.0000000e+00
   4.2304688e+00   0.0000000e+00
   4.2382813e+00   0.0000000e+00
   4.2460938e+00   0.0000000e+00
   4.2539063e+00   0.0000000e+00
   4.2617188e+00   0.0000000e+00
   4.2695313e+00   0.0000000e+00
   4.2773438e+00   0.0000000e+00
   4.2851563e+00   0.0000000e+00
   4.2929688e+00   0.0000000e+00
   4.3007813e+00   0.0000000e+00
   4.3085938e+00   0.0000000e+00
   4.3164063e+00   0.0000000e+00
   4.3242188e+00   0.0000000e+00
   4.3320313e+00   0.0000000e+00
   4.3398438e+00   0.0000000e+00
   4.3476563e+00   0.0000000e+00
   4.3554688e+00   0.0000000e+00
   4.3632813e+00   0.0000000e+00
   4.3710938e+00   0.0000000e+00
   4.3789063e+00   0.0000000e+00
   4.3867188e+00   0.0000000e+00
   4.3945313e+00   0.0000000e+00
   4.4023438e+00   0.0000000e+00
   4.4101563e+00   0.0000000e+00
   4.4179688e+00   0.0000000e+00
   4.4257813e+00   0.0000000e+00
   4.4335938e+00   0.0000000e+00
   4.4414063e+00   0.0000000e+00
   4.4492188e+00   0.0000000e+00
   4.4570313e+00   0.0000000e+00
   4.4648438e+00   0.0000000e+00
   4.4726563e+00   0.0000000e+00
   4.4804688e+00   0.0000000e+00
   4.4882813e+00   0.0000000e+00
   4.4960938e+00   0.0000000e+00
   4.5039063e+00   0.0000000e+00
   4.5117188e+00   0.0000000e+00
   4.5195313e+00   0.0000000e+00
   4.5273438e+00   0.0000000e+00
   4.5351563e+00   0.0000000e+00
   4.5429688e+00   0.0000000e+00
   4.5507813e+00   0.0000000e+00
   4.5585938e+00   0.0000000e+00
   4.5664063e+00   0.0000000e+00
   4.5742188e+00   0.0000000e+00
   4.5820313e+00   0.0000000e+00
   4.5898438e+00   0.0000000e+00
   4.5976563e+00   0.0000000e+00
   4.6054688e+00   0.0000000e+00
   4.6132813e+00   0.0000000e+00
   4.6210938e+00   0.0000000e+00
   4.6289063e+00   0.0000000e+00
   4.6367188e+00   0.0000000e+00
   4.6445313e+00   0.0000000e+00
   4.6523438e+00   0.0000000e+00
   4.6601563e+00   0.0000000e+00
   4.6679688e+00   0.0000000e+00
   4.6757813e+00   0.0000000e+00
   4.6835938e+00   0.0000000e+00
   4.6914063e+00   0.0000000e+00
   4.6992188e+00   0.0000000e+00
   4.7070313e+00   0.0000000e+00
   4.7148438e+00   0.0000000e+00
   4.7226563e+00   0.0000000e+00
   4.7304688e+00   0.0000000e+00
   4.7382813e+00   0.0000000e+00
   4.7460938e+00   0.0000000e+00
   4.7539063e+00   0.0000000e+00
   4.7617188e+00   0.0000000e+00
   4.7695313e+00   0.0000000e+00
   4.7773438e+00   0.0000000e+00
   4.7851563e+00   0.0000000e+00
   4.7929688e+00   0.0000000e+00
   4.8007813e+00   0.0000000e+00
   4.8085938e+00   0.0000000e+00
   4.8164063e+00   0.0000000e+00
   4.8242188e+00   0.0000000e+00
   4.8320313e+00   0.0000000e+00
   4.8398438e+00   0.0000000e+00
   4.8476563e+00   0.0000000e+00
   4.8554688e+00   0.0000000e+00
   4.8632813e+00   0.0000000e+00
   4.8710938e+00   0.0000000e+00
   4.8789063e+00   0.0000000e+00
   4.8867188e+00   0.0000000e+00
   4.8945313e+00   0.0000000e+00
   4.9023438e+00   0.0000000e+00
   4.9101563e+00   0.0000000e+00
   4.9179688e+00   0.0000000e+00
   4.9257813e+00   0.0000000e+00
   4.9335938e+00   0.0000000e+00
   4.9414063e+00   0.0000000e+00
   4.9492188e+00   0.0000000e+00
   4.9570313e+00   0.0000000e+00
   4.9648438e+00   0.0000000e+00
   4.9726563e+00   0.0000000e+00
   4.9804688e+00   0.0000000e+00
   4.9882813e+00   0.0000000e+00
   4.9960938e+00   0.0000000e+00


==> data/PDF_alphai5gamma2_-5.txt <==
   3.9062500e-03   1.4222740e-04
   1.1718750e-02   2.3534838e-04
   1.9531250e-02   5.2153134e-04
   2.7343750e-02   6.6517098e-04
   3.5156250e-02   8.5222358e-04
   4.2968750e-02   1.0509134e-03
   5.0781250e-02   1.1303587e-03
   5.8593750e-02   1.5671278e-03
   6.6406250e-02   1.5696714e-03
   7.4218750e-02   1.7498722e-03
   8.2031250e-02   2.0494961e-03
   8.9843750e-02   2.2765465e-03
   9.7656250e-02   2.2782435e-03
   1.0546875e-01   2.5144149e-03
   1.1328125e-01   2.9478669e-03
   1.2109375e-01   2.8944793e-03
   1.2890625e-01   3.0772893e-03
   1.3671875e-01   3.1896076e-03
   1.4453125e-01   3.7486578e-03
   1.5234375e-01   3.6250628e-03
   1.6015625e-01   3.9265985e-03
   1.6796875e-01   4.2984424e-03
   1.7578125e-01   4.2208756e-03
   1.8359375e-01   4.3813489e-03
   1.9140625e-01   4.9235631e-03
   1.9921875e-01   4.9320092e-03
   2.0703125e-01   5.0296720e-03
   2.1484375e-01   5.0361345e-03
   2.2265625e-01   5.6492152e-03
   2.3046875e-01   5.8239142e-03
   2.3828125e-01   5.8124664e-03
   2.4609375e-01   6.3385897e-03
   2.5390625e-01   6.1878465e-03
   2.6171875e-01   6.2274924e-03
   2.6953125e-01   6.9329978e-03
   2.7734375e-01   6.6450451e-03
   2.8515625e-01   7.2308910e-03
   2.9296875e-01   7.3045679e-03
   3.0078125e-01   7.5125266e-03
   3.0859375e-01   7.4382348e-03
   3.1640625e-01   8.3301309e-03
   3.2421875e-01   7.9209361e-03
   3.3203125e-01   8.5241382e-03
   3.3984375e-01   8.3665050e-03
   3.4765625e-01   8.9152922e-03
   3.5546875e-01   8.7520437e-03
   3.6328125e-01   9.3935404e-03
   3.7109375e-01   9.2759831e-03
   3.7890625e-01   9.4024259e-03
   3.8671875e-01   1.0104733e-02
   3.9453125e-01   9.4597398e-03
   4.0234375e-01   1.0779173e-02
   4.1015625e-01   1.0141078e-02
   4.1796875e-01   1.0448193e-02
   4.2578125e-01   1.1100351e-02
   4.3359375e-01   1.0823513e-02
   4.4140625e-01   1.1487703e-02
   4.4921875e-01   1.1213602e-02
   4.5703125e-01   1.1748450e-02
   4.6484375e-01   1.2099860e-02
   4.7265625e-01   1.1927772e-02
   4.8046875e-01   1.2153483e-02
   4.8828125e-01   1.2605519e-02
   4.9609375e-01   1.2901506e-02
   5.0390625e-01   1.2982481e-02
   5.1171875e-01   1.3462186e-02
   5.1953125e-01   1.3220291e-02
   5.2734375e-01   1.3518979e-02
   5.3515625e-01   1.3800573e-02
   5.4296875e-01   1.4424416e-02
   5.5078125e-01   1.3891439e-02
   5.5859375e-01   1.4822461e-02
   5.6640625e-01   1.4518749e-02
   5.7421875e-01   1.5181987e-02
   5.8203125e-01   1.4705177e-02
   5.8984375e-01   1.5641248e-02
   5.9765625e-01   1.5711176e-02
   6.0546875e-01   1.5463023e-02
   6.1328125e-01   1.6350984e-02
   6.2109375e-01   1.5864067e-02
   6.2890625e-01   1.6389351e-02
   6.3671875e-01   1.6887111e-02
   6.4453125e-01   1.6539651e-02
   6.5234375e-01   1.7227934e-02
   6.6015625e-01   1.7835970e-02
   6.6796875e-01   1.7069258e-02
   6.7578125e-01   1.7553567e-02
   6.8359375e-01   1.8494748e-02
   6.9140625e-01   1.7994072e-02
   6.9921875e-01   1.8458185e-02
   7.0703125e-01   1.8436716e-02
   7.1484375e-01   1.8909481e-02
   7.2265625e-01   1.9198315e-02
   7.3046875e-01   1.9284004e-02
   7.3828125e-01   1.9453556e-02
   7.4609375e-01   1.9830696e-02
   7.5390625e-01   1.9617841e-02
   7.6171875e-01   2.0280832e-02
   7.6953125e-01   2.0535751e-02
   7.7734375e-01   2.0646043e-02
   7.8515625e-01   2.0592191e-02
   7.9296875e-01   2.1057573e-02
   8.0078125e-01   2.1039052e-02
   8.0859375e-01   2.1318104e-02
   8.1640625e-01   2.1823148e-02
   8.2421875e-01   2.1986819e-02
   8.3203125e-01   2.2149957e-02
   8.3984375e-01   2.2344833e-02
   8.4765625e-01   2.2533197e-02
   8.5546875e-01   2.2927298e-02
   8.6328125e-01   2.3175266e-02
   8.7109375e-01   2.3173511e-02
   8.7890625e-01   2.3242537e-02
   8.8671875e-01   2.3739440e-02
   8.9453125e-01   2.3884883e-02
   9.0234375e-01   2.3571532e-02
   9.1015625e-01   2.4611399e-02
   9.1796875e-01   2.4968620e-02
   9.2578125e-01   2.4596565e-02
   9.3359375e-01   2.4847691e-02
   9.4140625e-01   2.5494567e-02
   9.4921875e-01   2.5263248e-02
   9.5703125e-01   2.5801638e-02
   9.6484375e-01   2.6124950e-02
   9.7265625e-01   2.5889007e-02
   9.8046875e-01   2.6544681e-02
   9.8828125e-01   2.6505124e-02
   9.9609375e-01   2.6962064e-02
   1.0039063e+00   2.6960471e-02
   1.0117188e+00   2.6564722e-02
   1.0195313e+00   2.7493720e-02
   1.0273438e+00   2.7326797e-02
   1.0351563e+00   2.7124153e-02
   1.0429688e+00   2.7154034e-02
   1.0507813e+00   2.7339717e-02
   1.0585938e+00   2.7249238e-02
   1.0664063e+00   2.7767036e-02
   1.0742188e+00   2.7802705e-02
   1.0820313e+00   2.7205547e-02
   1.0898438e+00   2.7909212e-02
   1.0976563e+00   2.7513698e-02
   1.1054688e+00   2.7559000e-02
   1.1132813e+00   2.7739662e-02
   1.1210938e+00   2.8064678e-02
   1.1289063e+00   2.7940806e-02
   1.1367188e+00   2.8190578e-02
   1.1445313e+00   2.7878143e-02
   1.1523438e+00   2.8073368e-02
   1.1601563e+00   2.8036240e-02
   1.1679688e+00   2.8428926e-02
   1.1757813e+00   2.8332099e-02
   1.1835938e+00   2.9251791e-02
   1.1914063e+00   2.7955977e-02
   1.1992188e+00   2.8332874e-02
   1.2070313e+00   2.8698111e-02
   1.2148438e+00   2.9734856e-02
   1.2226563e+00   2.7493179e-02
   1.2304688e+00   2.9497678e-02
   1.2382813e+00   2.8718393e-02
   1.2460938e+00   2.8638087e-02
   1.2539063e+00   2.9828566e-02
   1.2617188e+00   2.8147916e-02
   1.2695313e+00   3.0306193e-02
   1.2773438e+00   2.8531633e-02
   1.2851563e+00   2.9995710e-02
   1.2929688e+00   2.8949915e-02
   1.3007813e+00   3.0173024e-02
   1.3085938e+00   2.8825245e-02
   1.3164063e+00   3.0592331e-02
   1.3242188e+00   2.9580609e-02
   1.3320313e+00   3.0458655e-02
   1.3398438e+00   3.0014913e-02
   1.3476563e+00   2.9191479e-02
   1.3554688e+00   3.1578601e-02
   1.3632813e+00   2.9344719e-02
   1.3710938e+00   3.0044452e-02
   1.3789063e+00   3.1920331e-02
   1.3867188e+00   2.9622636e-02
   1.3945313e+00   3.0960670e-02
   1.4023438e+00   3.1227545e-02
   1.4101563e+00   3.0659600e-02
   1.4179688e+00   3.1154655e-02
   1.4257813e+00   3.1427359e-02
   1.4335938e+00   3.0994688e-02
   1.4414063e+00   3.1412668e-02
   1.4492188e+00   3.1562431e-02
   1.4570313e+00   3.2101105e-02
   1.4648438e+00   3.1537631e-02
   1.4726563e+00   3.1746357e-02
   1.4804688e+00   3.2260024e-02
   1.4882813e+00   3.1845242e-02
   1.4960938e+00   3.2448822e-02
   1.5039063e+00   3.2709266e-02
   1.5117188e+00   3.2452236e-02
   1.5195313e+00   3.2594722e-02
   1.5273438e+00   3.2742909e-02
   1.5351563e+00   3.2948531e-02
   1.5429688e+00   3.3090117e-02
   1.5507813e+00   3.3477448e-02
   1.5585938e+00   3.3252051e-02
   1.5664063e+00   3.4027915e-02
   1.5742188e+00   3.3156396e-02
   1.5820313e+00   3.4383875e-02
   1.5898438e+00   3.3525414e-02
   1.5976563e+00   3.4023794e-02
   1.6054688e+00   3.4291700e-02
   1.6132813e+00   3.4623518e-02
   1.6210938e+00   3.4937393e-02
   1.6289063e+00   3.4501328e-02
   1.6367188e+00   3.5060425e-02
   1.6445313e+00   3.5330032e-02
   1.6523438e+00   3.5060942e-02
   1.6601563e+00   3.5591553e-02
   1.6679688e+00   3.5631770e-02
   1.6757813e+00   3.5933816e-02
   1.6835938e+00   3.6220150e-02
   1.6914063e+00   3.6048858e-02
   1.6992188e+00   3.6610724e-02
   1.7070313e+00   3.6054369e-02
   1.7148438e+00   3.7368537e-02
   1.7226563e+00   3.6956148e-02
   1.7304688e+00   3.6296307e-02
   1.7382813e+00   3.7753135e-02
   1.7460938e+00   3.8390213e-02
   1.7539063e+00   3.6992640e-02
   1.7617188e+00   3.8143766e-02
   1.7695313e+00   3.8741602e-02
   1.7773438e+00   3.7852060e-02
   1.7851563e+00   3.8723454e-02
   1.7929688e+00   3.9612480e-02
   1.8007813e+00   3.8394179e-02
   1.8085938e+00   3.9156451e-02
   1.8164063e+00   4.0101615e-02
   1.8242188e+00   3.9759589e-02
   1.8320313e+00   3.9434825e-02
   1.8398438e+00   4.0649029e-02
   1.8476563e+00   4.1294795e-02
   1.8554688e+00   4.0098456e-02
   1.8632813e+00   4.0370380e-02
   1.8710938e+00   4.1735587e-02
   1.8789063e+00   4.2287921e-02
   1.8867188e+00   4.0998985e-02
   1.8945313e+00   4.1760902e-02
   1.9023438e+00   4.2563152e-02
   1.9101563e+00   4.3048181e-02
   1.9179688e+00   4.2766363e-02
   1.9257813e+00   4.2572698e-02
   1.9335938e+00   4.3498602e-02
   1.9414063e+00   4.3860258e-02
   1.9492188e+00   4.4697047e-02
   1.9570313e+00   4.3406681e-02
   1.9648438e+00   4.5200420e-02
   1.9726563e+00   4.4466251e-02
   1.9804688e+00   4.5079486e-02
   1.9882813e+00   4.5422654e-02
   1.9960938e+00   4.6478289e-02
   2.0039063e+00   4.6104897e-02
   2.0117188e+00   4.5517851e-02
   2.0195313e+00   4.6780929e-02
   2.0273438e+00   4.6933110e-02
   2.0351563e+00   4.7960637e-02
   2.0429688e+00   4.7959781e-02
   2.0507813e+00   4.8018074e-02
   2.0585938e+00   4.7980475e-02
   2.0664063e+00   4.9190408e-02
   2.0742188e+00   4.9626151e-02
   2.0820313e+00   4.9507801e-02
   2.0898438e+00   4.8797043e-02
   2.0976563e+00   5.0491674e-02
   2.1054688e+00   5.0024988e-02
   2.1132813e+00   5.2055494e-02
   2.1210938e+00   5.2015233e-02
   2.1289063e+00   5.0549143e-02
   2.1367188e+00   5.2358235e-02
   2.1445313e+00   5.2466811e-02
   2.1523438e+00   5.2975814e-02
   2.1601563e+00   5.5255104e-02
   2.1679688e+00   5.3155791e-02
   2.1757813e+00   5.3632438e-02
   2.1835938e+00   5.4359217e-02
   2.1914063e+00   5.5352388e-02
   2.1992188e+00   5.4483260e-02
   2.2070313e+00   5.7468447e-02
   2.2148438e+00   5.5880128e-02
   2.2226563e+00   5.7414901e-02
   2.2304688e+00   5.7002396e-02
   2.2382813e+00   5.6938066e-02
   2.2460938e+00   5.8765172e-02
   2.2539063e+00   5.9362405e-02
   2.2617188e+00   5.8722320e-02
   2.2695313e+00   5.9850838e-02
   2.2773438e+00   6.0567510e-02
   2.2851563e+00   6.0693274e-02
   2.2929688e+00   6.1448517e-02
   2.3007813e+00   6.1869408e-02
   2.3085938e+00   6.1595040e-02
   2.3164063e+00   6.2510583e-02
   2.3242188e+00   6.4087621e-02
   2.3320313e+00   6.4281250e-02
   2.3398438e+00   6.4451544e-02
   2.3476563e+00   6.5504248e-02
   2.3554688e+00   6.6087609e-02
   2.3632813e+00   6.6833623e-02
   2.3710938e+00   6.6523379e-02
   2.3789063e+00   6.7924229e-02
   2.3867188e+00   6.6771807e-02
   2.3945313e+00   6.8996710e-02
   2.4023438e+00   6.8846784e-02
   2.4101563e+00   7.1712422e-02
   2.4179688e+00   7.0237489e-02
   2.4257813e+00   7.0471866e-02
   2.4335938e+00   7.2166769e-02
   2.4414063e+00   7.2354168e-02
   2.4492188e+00   7.3063501e-02
   2.4570313e+00   7.4456290e-02
   2.4648438e+00   7.4772583e-02
   2.4726563e+00   7.7140562e-02
   2.4804688e+00   7.6767938e-02
   2.4882813e+00   7.5727202e-02
   2.4960938e+00   7.7117514e-02
   2.5039063e+00   7.7476038e-02
   2.5117188e+00   7.9182646e-02
   2.5195313e+00   7.9959682e-02
   2.5273438e+00   8.0014372e-02
   2.5351563e+00   8.1262205e-02
   2.5429688e+00   8.4341417e-02
   2.5507813e+00   8.2625585e-02
   2.5585938e+00   8.5345025e-02
   2.5664063e+00   8.4529776e-02
   2.5742188e+00   8.5557600e-02
   2.5820313e+00   8.5541331e-02
   2.5898438e+00   8.7960860e-02
   2.5976563e+00   8.8819251e-02
   2.6054688e+00   8.8689203e-02
   2.6132813e+00   9.0746743e-02
   2.6210938e+00   9.0470224e-02
   2.6289063e+00   9.1718582e-02
   2.6367188e+00   9.2989068e-02
   2.6445313e+00   9.3288426e-02
   2.6523438e+00   9.5257698e-02
   2.6601563e+00   9.5236577e-02
   2.6679688e+00   9.7480831e-02
   2.6757813e+00   9.7857156e-02
   2.6835938e+00   9.8061980e-02
   2.6914063e+00   1.0034134e-01
   2.6992188e+00   1.0015970e-01
   2.7070313e+00   1.0238931e-01
   2.7148438e+00   1.0341145e-01
   2.7226563e+00   1.0325703e-01
   2.7304688e+00   1.0531272e-01
   2.7382813e+00   1.0609349e-01
   2.7460938e+00   1.0811944e-01
   2.7539063e+00   1.0792387e-01
   2.7617188e+00   1.1043251e-01
   2.7695313e+00   1.1173560e-01
   2.7773438e+00   1.1190051e-01
   2.7851563e+00   1.1273090e-01
   2.7929688e+00   1.1406066e-01
   2.8007813e+00   1.1481832e-01
   2.8085938e+00   1.1616307e-01
   2.8164063e+00   1.1716309e-01
   2.8242188e+00   1.1841557e-01
   2.8320313e+00   1.2103349e-01
   2.8398438e+00   1.2090526e-01
   2.8476563e+00   1.2381174e-01
   2.8554688e+00   1.2373081e-01
   2.8632813e+00   1.2470215e-01
   2.8710938e+00   1.2476848e-01
   2.8789063e+00   1.2690472e-01
   2.8867188e+00   1.2683389e-01
   2.8945313e+00   1.2777873e-01
   2.9023438e+00   1.3259703e-01
   2.9101563e+00   1.3053195e-01
   2.9179688e+00   1.3034048e-01
   2.9257813e+00   1.3287958e-01
   2.9335938e+00   1.3286078e-01
   2.9414063e+00   1.3316217e-01
   2.9492188e+00   1.3579485e-01
   2.9570313e+00   1.3352988e-01
   2.9648438e+00   1.3514832e-01
   2.9726563e+00   1.3415071e-01
   2.9804688e+00   1.3429319e-01
   2.9882813e+00   1.3239247e-01
   2.9960938e+00   1.3081214e-01
   3.0039063e+00   1.2731063e-01
   3.0117188e+00   1.2459997e-01
   3.0195313e+00   1.2375934e-01
   3.0273438e+00   1.2274977e-01
   3.0351563e+00   1.2243148e-01
   3.0429688e+00   1.2086498e-01
   3.0507813e+00   1.2087883e-01
   3.0585938e+00   1.1932274e-01
   3.0664063e+00   1.1885387e-01
   3.0742188e+00   1.1833672e-01
   3.0820313e+00   1.1765488e-01
   3.0898438e+00   1.1876394e-01
   3.0976563e+00   1.1885290e-01
   3.1054688e+00   1.1807156e-01
   3.1132813e+00   1.1799890e-01
   3.1210938e+00   1.1804706e-01
   3.1289063e+00   1.1623773e-01
   3.1367188e+00   1.1809983e-01
   3.1445313e+00   1.1740679e-01
   3.1523438e+00   1.1709353e-01
   3.1601563e+00   1.1694898e-01
   3.1679688e+00   1.1622068e-01
   3.1757813e+00   1.1726380e-01
   3.1835938e+00   1.1687547e-01
   3.1914063e+00   1.1670831e-01
   3.1992188e+00   1.1685706e-01
   3.2070313e+00   1.1791021e-01
   3.2148438e+00   1.1746672e-01
   3.2226563e+00   1.1971273e-01
   3.2304688e+00   1.1726418e-01
   3.2382813e+00   1.2011149e-01
   3.2460938e+00   1.1835559e-01
   3.2539063e+00   1.1938695e-01
   3.2617188e+00   1.1863769e-01
   3.2695313e+00   1.1910187e-01
   3.2773438e+00   1.2059574e-01
   3.2851563e+00   1.2022632e-01
   3.2929688e+00   1.2104026e-01
   3.3007813e+00   1.2014984e-01
   3.3085938e+00   1.2127061e-01
   3.3164063e+00   1.2137059e-01
   3.3242188e+00   1.2333131e-01
   3.3320313e+00   1.2244044e-01
   3.3398438e+00   1.2367766e-01
   3.3476563e+00   1.2427866e-01
   3.3554688e+00   1.2360668e-01
   3.3632813e+00   1.2396630e-01
   3.3710938e+00   1.2461522e-01
   3.3789063e+00   1.2509839e-01
   3.3867188e+00   1.2506460e-01
   3.3945313e+00   1.2674948e-01
   3.4023438e+00   1.2664150e-01
   3.4101563e+00   1.2768738e-01
   3.4179688e+00   1.2776762e-01
   3.4257813e+00   1.2885694e-01
   3.4335938e+00   1.2941548e-01
   3.4414063e+00   1.3026230e-01
   3.4492188e+00   1.3078753e-01
   3.4570313e+00   1.3156292e-01
   3.4648438e+00   1.3288789e-01
   3.4726563e+00   1.3291067e-01
   3.4804688e+00   1.3283542e-01
   3.4882813e+00   1.3309783e-01
   3.4960938e+00   1.3528644e-01
   3.5039063e+00   1.3534359e-01
   3.5117188e+00   1.3695396e-01
   3.5195313e+00   1.3704840e-01
   3.5273438e+00   1.3791747e-01
   3.5351563e+00   1.4123797e-01
   3.5429688e+00   1.4392849e-01
   3.5507813e+00   1.4235251e-01
   3.5585938e+00   1.4339011e-01
   3.5664063e+00   1.4235152e-01
   3.5742188e+00   1.4298965e-01
   3.5820313e+00   1.4394406e-01
   3.5898438e+00   1.4536394e-01
   3.5976563e+00   1.4616043e-01
   3.6054688e+00   1.4746699e-01
   3.6132813e+00   1.4828278e-01
   3.6210938e+00   1.4895407e-01
   3.6289063e+00   1.5115716e-01
   3.6367188e+00   1.5135255e-01
   3.6445313e+00   1.5215837e-01
   3.6523438e+00   1.5421226e-01
   3.6601563e+00   1.5441946e-01
   3.6679688e+00   1.5673860e-01
   3.6757813e+00   1.5876124e-01
   3.6835938e+00   1.5782626e-01
   3.6914063e+00   1.5939308e-01
   3.6992188e+00   1.6064702e-01
   3.7070313e+00   1.6213048e-01
   3.7148438e+00   1.6309165e-01
   3.7226563e+00   1.6428807e-01
   3.7304688e+00   1.6615338e-01
   3.7382813e+00   1.6737297e-01
   3.7460938e+00   1.6886416e-01
   3.7539063e+00   1.7005202e-01
   3.7617188e+00   1.7187917e-01
   3.7695313e+00   1.7339431e-01
   3.7773438e+00   1.7490866e-01
   3.7851563e+00   1.7602942e-01
   3.7929688e+00   1.7702767e-01
   3.8007813e+00   1.7979640e-01
   3.8085938e+00   1.8021822e-01
   3.8164063e+00   1.8201849e-01
   3.8242188e+00   1.8409481e-01
   3.8320313e+00   1.8644284e-01
   3.8398438e+00   1.8753848e-01
   3.8476563e+00   1.9316374e-01
   3.8554688e+00   1.9065107e-01
   3.8632813e+00   1.9369508e-01
   3.8710938e+00   1.9385034e-01
   3.8789063e+00   1.9595736e-01
   3.8867188e+00   1.9801821e-01
   3.8945313e+00   2.0001082e-01
   3.9023438e+00   2.0284478e-01
   3.9101563e+00   2.0399788e-01
   3.9179688e+00   2.0581521e-01
   3.9257813e+00   2.0878830e-01
   3.9335938e+00   2.1023384e-01
   3.9414063e+00   2.1241747e-01
   3.9492188e+00   2.1577538e-01
   3.9570313e+00   2.1837232e-01
   3.9648438e+00   2.1888352e-01
   3.9726563e+00   2.2073304e-01
   3.9804688e+00   2.2324512e-01
   3.9882813e+00   2.2512335e-01
   3.9960938e+00   2.2902850e-01
   4.0039063e+00   2.2967723e-01
   4.0117188e+00   2.3515982e-01
   4.0195313e+00   2.3562922e-01
   4.0273438e+00   2.3843353e-01
   4.0351563e+00   2.4145388e-01
   4.0429688e+00   2.4376132e-01
   4.0507813e+00   2.4669194e-01
   4.0585938e+00   2.4906551e-01
   4.0664063e+00   2.5194332e-01
   4.0742188e+00   2.5540137e-01
   4.0820313e+00   2.5916919e-01
   4.0898438e+00   2.6472024e-01
   4.0976563e+00   2.6651892e-01
   4.1054688e+00   2.6835559e-01
   4.1132813e+00   2.7135030e-01
   4.1210938e+00   2.7440207e-01
   4.1289063e+00   2.7697721e-01
   4.1367188e+00   2.8519605e-01
   4.1445313e+00   2.8449283e-01
   4.1523438e+00   2.8788702e-01
   4.1601563e+00   2.9140215e-01
   4.1679688e+00   2.9435857e-01
   4.1757813e+00   2.9868024e-01
   4.1835938e+00   3.0392455e-01
   4.1914063e+00   3.0630906e-01
   4.1992188e+00   3.1098618e-01
   4.2070313e+00   3.1711647e-01
   4.2148438e+00   3.1980990e-01
   4.2226563e+00   3.2522320e-01
   4.2304688e+00   3.2776130e-01
   4.2382813e+00   3.3344288e-01
   4.2460938e+00   3.3791736e-01
   4.2539063e+00   3.4151929e-01
   4.2617188e+00   3.4550053e-01
   4.2695313e+00   3.5108196e-01
   4.2773438e+00   3.5717456e-01
   4.2851563e+00   3.6143909e-01
   4.2929688e+00   3.6759505e-01
   4.3007813e+00   3.7097531e-01
   4.3085938e+00   3.7703349e-01
   4.3164063e+00   3.8302155e-01
   4.3242188e+00   3.8967432e-01
   4.3320313e+00   3.9442705e-01
   4.3398438e+00   4.0094360e-01
   4.3476563e+00   4.0642525e-01
   4.3554688e+00   4.1126947e-01
   4.3632813e+00   4.1751325e-01
   4.3710938e+00   4.2437185e-01
   4.3789063e+00   4.3111075e-01
   4.3867188e+00   4.3794653e-01
   4.3945313e+00   4.4620322e-01
   4.4023438e+00   4.5264251e-01
   4.4101563e+00   4.6034126e-01
   4.4179688e+00   4.6742253e-01
   4.4257813e+00   4.7597092e-01
   4.4335938e+00   4.8418951e-01
   4.4414063e+00   4.9328420e-01
   4.4492188e+00   5.0037455e-01
   4.4570313e+00   5.0970888e-01
   4.4648438e+00   5.1882962e-01
   4.4726563e+00   5.2942996e-01
   4.4804688e+00   5.3491013e-01
   4.4882813e+00   5.4470329e-01
   4.4960938e+00   5.5805560e-01
   4.5039063e+00   5.6667211e-01
   4.5117188e+00   5.7846072e-01
   4.5195313e+00   5.8943100e-01
   4.5273438e+00   6.0844025e-01
   4.5351563e+00   6.1802216e-01
   4.5429688e+00   6.2997085e-01
   4.5507813e+00   6.3741800e-01
   4.5585938e+00   6.4800383e-01
   4.5664063e+00   6.5745633e-01
   4.5742188e+00   6.7176734e-01
   4.5820313e+00   6.8498307e-01
   4.5898438e+00   6.9947036e-01
   4.5976563e+00   7.1353229e-01
   4.6054688e+00   7.2872716e-01
   4.6132813e+00   7.4327031e-01
   4.6210938e+00   7.5850300e-01
   4.6289063e+00   7.7659436e-01
   4.6367188e+00   7.9715002e-01
   4.6445313e+00   8.1075321e-01
   4.6523438e+00   8.3265297e-01
   4.6601563e+00   8.4841477e-01
   4.6679688e+00   8.7039104e-01
   4.6757813e+00   8.8992706e-01
   4.6835938e+00   9.1926149e-01
   4.6914063e+00   9.2719248e-01
   4.6992188e+00   9.4764243e-01
   4.7070313e+00   9.7036198e-01
   4.7148438e+00   9.9394034e-01
   4.7226563e+00   1.0201911e+00
   4.7304688e+00   1.0473109e+00
   4.7382813e+00   1.0675830e+00
   4.7460938e+00   1.0941016e+00
   4.7539063e+00   1.1227377e+00
   4.7617188e+00   1.1507672e+00
   4.7695313e+00   1.1791020e+00
   4.7773438e+00   1.2104048e+00
   4.7851563e+00   1.2397265e+00
   4.7929688e+00   1.2705377e+00
   4.8007813e+00   1.3057197e+00
   4.8085938e+00   1.3343151e+00
   4.8164063e+00   1.3689295e+00
   4.8242188e+00   1.4055269e+00
   4.8320313e+00   1.4417387e+00
   4.8398438e+00   1.4778875e+00
   4.8476563e+00   1.5189245e+00
   4.8554688e+00   1.5442004e+00
   4.8632813e+00   1.6054899e+00
   4.8710938e+00   1.6003180e+00
   4.8789063e+00   1.6334757e+00
   4.8867188e+00   1.6630062e+00
   4.8945313e+00   1.6865969e+00
   4.9023438e+00   1.7030525e+00
   4.9101563e+00   1.7088043e+00
   4.9179688e+00   1.7140542e+00
   4.9257813e+00   1.7013248e+00
   4.9335938e+00   1.6699176e+00
   4.9414063e+00   1.6322376e+00
   4.9492188e+00   1.5665585e+00
   4.9570313e+00   1.4709215e+00
   4.9648438e+00   1.3238564e+00
   4.9726563e+00   1.1336791e+00
   4.9804688e+00   8.8401903e-01
   4.9882813e+00   5.6627993e-01
   4.9960938e+00   2.3352355e-01
   5.0039063e+00   0.0000000e+00
   5.0117188e+00   0.0000000e+00
   5.0195313e+00   0.0000000e+00
   5.0273438e+00   0.0000000e+00
   5.0351563e+00   0.0000000e+00
   5.0429688e+00   0.0000000e+00
   5.0507813e+00   0.0000000e+00
   5.0585938e+00   0.0000000e+00
   5.0664063e+00   0.0000000e+00
   5.0742188e+00   0.0000000e+00
   5.0820313e+00   0.0000000e+00
   5.0898438e+00   0.0000000e+00
   5.0976563e+00   0.0000000e+00
   5.1054688e+00   0.0000000e+00
   5.1132813e+00   0.0000000e+00
   5.1210938e+00   0.0000000e+00
   5.1289063e+00   0.0000000e+00
   5.1367188e+00   0.0000000e+00
   5.1445313e+00   0.0000000e+00
   5.1523438e+00   0.0000000e+00
   5.1601563e+00   0.0000000e+00
   5.1679688e+00   0.0000000e+00
   5.1757813e+00   0.0000000e+00
   5.1835938e+00   0.0000000e+00
   5.1914063e+00   0.0000000e+00
   5.1992188e+00   0.0000000e+00
   5.2070313e+00   0.0000000e+00
   5.2148438e+00   0.0000000e+00
   5.2226563e+00   0.0000000e+00
   5.2304688e+00   0.0000000e+00
   5.2382813e+00   0.0000000e+00
   5.2460938e+00   0.0000000e+00
   5.2539063e+00   0.0000000e+00
   5.2617188e+00   0.0000000e+00
   5.2695313e+00   0.0000000e+00
   5.2773438e+00   0.0000000e+00
   5.2851563e+00   0.0000000e+00
   5.2929688e+00   0.0000000e+00
   5.3007813e+00   0.0000000e+00
   5.3085938e+00   0.0000000e+00
   5.3164063e+00   0.0000000e+00
   5.3242188e+00   0.0000000e+00
   5.3320313e+00   0.0000000e+00
   5.3398438e+00   0.0000000e+00
   5.3476563e+00   0.0000000e+00
   5.3554688e+00   0.0000000e+00
   5.3632813e+00   0.0000000e+00
   5.3710938e+00   0.0000000e+00
   5.3789063e+00   0.0000000e+00
   5.3867188e+00   0.0000000e+00
   5.3945313e+00   0.0000000e+00
   5.4023438e+00   0.0000000e+00
   5.4101563e+00   0.0000000e+00
   5.4179688e+00   0.0000000e+00
   5.4257813e+00   0.0000000e+00
   5.4335938e+00   0.0000000e+00
   5.4414063e+00   0.0000000e+00
   5.4492188e+00   0.0000000e+00
   5.4570313e+00   0.0000000e+00
   5.4648438e+00   0.0000000e+00
   5.4726563e+00   0.0000000e+00
   5.4804688e+00   0.0000000e+00
   5.4882813e+00   0.0000000e+00
   5.4960938e+00   0.0000000e+00
   5.5039063e+00   0.0000000e+00
   5.5117188e+00   0.0000000e+00
   5.5195313e+00   0.0000000e+00
   5.5273438e+00   0.0000000e+00
   5.5351563e+00   0.0000000e+00
   5.5429688e+00   0.0000000e+00
   5.5507813e+00   0.0000000e+00
   5.5585938e+00   0.0000000e+00
   5.5664063e+00   0.0000000e+00
   5.5742188e+00   0.0000000e+00
   5.5820313e+00   0.0000000e+00
   5.5898438e+00   0.0000000e+00
   5.5976563e+00   0.0000000e+00
   5.6054688e+00   0.0000000e+00
   5.6132813e+00   0.0000000e+00
   5.6210938e+00   0.0000000e+00
   5.6289063e+00   0.0000000e+00
   5.6367188e+00   0.0000000e+00
   5.6445313e+00   0.0000000e+00
   5.6523438e+00   0.0000000e+00
   5.6601563e+00   0.0000000e+00
   5.6679688e+00   0.0000000e+00
   5.6757813e+00   0.0000000e+00
   5.6835938e+00   0.0000000e+00
   5.6914063e+00   0.0000000e+00
   5.6992188e+00   0.0000000e+00
   5.7070313e+00   0.0000000e+00
   5.7148438e+00   0.0000000e+00
   5.7226563e+00   0.0000000e+00
   5.7304688e+00   0.0000000e+00
   5.7382813e+00   0.0000000e+00
   5.7460938e+00   0.0000000e+00
   5.7539063e+00   0.0000000e+00
   5.7617188e+00   0.0000000e+00
   5.7695313e+00   0.0000000e+00
   5.7773438e+00   0.0000000e+00
   5.7851563e+00   0.0000000e+00
   5.7929688e+00   0.0000000e+00
   5.8007813e+00   0.0000000e+00
   5.8085938e+00   0.0000000e+00
   5.8164063e+00   0.0000000e+00
   5.8242188e+00   0.0000000e+00
   5.8320313e+00   0.0000000e+00
   5.8398438e+00   0.0000000e+00
   5.8476563e+00   0.0000000e+00
   5.8554688e+00   0.0000000e+00
   5.8632813e+00   0.0000000e+00
   5.8710938e+00   0.0000000e+00
   5.8789063e+00   0.0000000e+00
   5.8867188e+00   0.0000000e+00
   5.8945313e+00   0.0000000e+00
   5.9023438e+00   0.0000000e+00
   5.9101563e+00   0.0000000e+00
   5.9179688e+00   0.0000000e+00
   5.9257813e+00   0.0000000e+00
   5.9335938e+00   0.0000000e+00
   5.9414063e+00   0.0000000e+00
   5.9492188e+00   0.0000000e+00
   5.9570313e+00   0.0000000e+00
   5.9648438e+00   0.0000000e+00
   5.9726563e+00   0.0000000e+00
   5.9804688e+00   0.0000000e+00
   5.9882813e+00   0.0000000e+00
   5.9960938e+00   0.0000000e+00


==> data/PDF_alphai5gamma2_0.txt <==
   3.9062500e-03   7.1902881e-06
   1.1718750e-02   1.1901050e-05
   1.9531250e-02   2.6404139e-05
   2.7343750e-02   3.3772867e-05
   3.5156250e-02   4.3042770e-05
   4.2968750e-02   5.3871429e-05
   5.0781250e-02   5.6906488e-05
   5.8593750e-02   8.0010538e-05
   6.6406250e-02   8.0589146e-05
   7.4218750e-02   8.9195119e-05
   8.2031250e-02   1.0606534e-04
   8.9843750e-02   1.1670968e-04
   9.7656250e-02   1.1814825e-04
   1.0546875e-01   1.3087499e-04
   1.1328125e-01   1.5438242e-04
   1.2109375e-01   1.5207928e-04
   1.2890625e-01   1.6131963e-04
   1.3671875e-01   1.6953131e-04
   1.4453125e-01   1.9864501e-04
   1.5234375e-01   1.9556701e-04
   1.6015625e-01   2.0942087e-04
   1.6796875e-01   2.3482517e-04
   1.7578125e-01   2.2870190e-04
   1.8359375e-01   2.3968479e-04
   1.9140625e-01   2.7309176e-04
   1.9921875e-01   2.7359980e-04
   2.0703125e-01   2.8018307e-04
   2.1484375e-01   2.8271934e-04
   2.2265625e-01   3.1891507e-04
   2.3046875e-01   3.3350979e-04
   2.3828125e-01   3.3573225e-04
   2.4609375e-01   3.6794310e-04
   2.5390625e-01   3.6046944e-04
   2.6171875e-01   3.6219211e-04
   2.6953125e-01   4.1649812e-04
   2.7734375e-01   3.9367209e-04
   2.8515625e-01   4.3636774e-04
   2.9296875e-01   4.4484381e-04
   3.0078125e-01   4.5753195e-04
   3.0859375e-01   4.5841754e-04
   3.1640625e-01   5.1296097e-04
   3.2421875e-01   4.9841432e-04
   3.3203125e-01   5.3589776e-04
   3.3984375e-01   5.3303505e-04
   3.4765625e-01   5.7014295e-04
   3.5546875e-01   5.6581229e-04
   3.6328125e-01   6.1180446e-04
   3.7109375e-01   6.1037859e-04
   3.7890625e-01   6.2325856e-04
   3.8671875e-01   6.6774022e-04
   3.9453125e-01   6.4132363e-04
   4.0234375e-01   7.2078230e-04
   4.1015625e-01   6.9765850e-04
   4.1796875e-01   7.1768724e-04
   4.2578125e-01   7.6753441e-04
   4.3359375e-01   7.5010241e-04
   4.4140625e-01   8.0446922e-04
   4.4921875e-01   8.0226716e-04
   4.5703125e-01   8.2948775e-04
   4.6484375e-01   8.6913253e-04
   4.7265625e-01   8.5617498e-04
   4.8046875e-01   8.8501409e-04
   4.8828125e-01   9.3178383e-04
   4.9609375e-01   9.4396443e-04
   5.0390625e-01   9.6027841e-04
   5.1171875e-01   9.9605125e-04
   5.1953125e-01   9.9850855e-04
   5.2734375e-01   1.0232526e-03
   5.3515625e-01   1.0472728e-03
   5.4296875e-01   1.1071684e-03
   5.5078125e-01   1.0631839e-03
   5.5859375e-01   1.1444397e-03
   5.6640625e-01   1.1409444e-03
   5.7421875e-01   1.1762038e-03
   5.8203125e-01   1.1556987e-03
   5.8984375e-01   1.2367093e-03
   5.9765625e-01   1.2380420e-03
   6.0546875e-01   1.2419347e-03
   6.1328125e-01   1.3074109e-03
   6.2109375e-01   1.2745564e-03
   6.2890625e-01   1.3351793e-03
   6.3671875e-01   1.3569527e-03
   6.4453125e-01   1.3588598e-03
   6.5234375e-01   1.4098952e-03
   6.6015625e-01   1.4644925e-03
   6.6796875e-01   1.4103347e-03
   6.7578125e-01   1.4522251e-03
   6.8359375e-01   1.5347460e-03
   6.9140625e-01   1.5063710e-03
   6.9921875e-01   1.5417668e-03
   7.0703125e-01   1.5443125e-03
   7.1484375e-01   1.6123073e-03
   7.2265625e-01   1.6159771e-03
   7.3046875e-01   1.6408759e-03
   7.3828125e-01   1.6540348e-03
   7.4609375e-01   1.6784110e-03
   7.5390625e-01   1.6869784e-03
   7.6171875e-01   1.7436005e-03
   7.6953125e-01   1.7684338e-03
   7.7734375e-01   1.7819341e-03
   7.8515625e-01   1.7891135e-03
   7.9296875e-01   1.8138215e-03
   8.0078125e-01   1.8362694e-03
   8.0859375e-01   1.8630082e-03
   8.1640625e-01   1.8881978e-03
   8.2421875e-01   1.9263191e-03
   8.3203125e-01   1.9611058e-03
   8.3984375e-01   1.9487853e-03
   8.4765625e-01   1.9921207e-03
   8.5546875e-01   2.0356087e-03
   8.6328125e-01   2.0336114e-03
   8.7109375e-01   2.0578765e-03
   8.7890625e-01   2.0687679e-03
   8.8671875e-01   2.1082490e-03
   8.9453125e-01   2.1331919e-03
   9.0234375e-01   2.1106277e-03
   9.1015625e-01   2.2036794e-03
   9.1796875e-01   2.2433392e-03
   9.2578125e-01   2.2160800e-03
   9.3359375e-01   2.2556533e-03
   9.4140625e-01   2.2878105e-03
   9.4921875e-01   2.2938852e-03
   9.5703125e-01   2.3578375e-03
   9.6484375e-01   2.3644014e-03
   9.7265625e-01   2.3580121e-03
   9.8046875e-01   2.4457892e-03
   9.8828125e-01   2.4215848e-03
   9.9609375e-01   2.4777690e-03
   1.0039063e+00   2.4918780e-03
   1.0117188e+00   2.4630592e-03
   1.0195313e+00   2.5319222e-03
   1.0273438e+00   2.5275064e-03
   1.0351563e+00   2.5271211e-03
   1.0429688e+00   2.5031607e-03
   1.0507813e+00   2.5511058e-03
   1.0585938e+00   2.5451560e-03
   1.0664063e+00   2.6061025e-03
   1.0742188e+00   2.6055678e-03
   1.0820313e+00   2.5516017e-03
   1.0898438e+00   2.6379067e-03
   1.0976563e+00   2.5874136e-03
   1.1054688e+00   2.5976570e-03
   1.1132813e+00   2.6458208e-03
   1.1210938e+00   2.6814966e-03
   1.1289063e+00   2.6538570e-03
   1.1367188e+00   2.7058075e-03
   1.1445313e+00   2.6831959e-03
   1.1523438e+00   2.6885650e-03
   1.1601563e+00   2.7082357e-03
   1.1679688e+00   2.7690239e-03
   1.1757813e+00   2.7703298e-03
   1.1835938e+00   2.8345729e-03
   1.1914063e+00   2.7409265e-03
   1.1992188e+00   2.8084075e-03
   1.2070313e+00   2.8137255e-03
   1.2148438e+00   2.9344384e-03
   1.2226563e+00   2.7593074e-03
   1.2304688e+00   2.9584214e-03
   1.2382813e+00   2.8504975e-03
   1.2460938e+00   2.8930805e-03
   1.2539063e+00   2.9926309e-03
   1.2617188e+00   2.9115030e-03
   1.2695313e+00   3.0325974e-03
   1.2773438e+00   2.9494209e-03
   1.2851563e+00   3.0743992e-03
   1.2929688e+00   3.0055976e-03
   1.3007813e+00   3.0720979e-03
   1.3085938e+00   3.0540358e-03
   1.3164063e+00   3.1707273e-03
   1.3242188e+00   3.1266835e-03
   1.3320313e+00   3.2057538e-03
   1.3398438e+00   3.2028207e-03
   1.3476563e+00   3.1487104e-03
   1.3554688e+00   3.2654531e-03
   1.3632813e+00   3.2224063e-03
   1.3710938e+00   3.2861788e-03
   1.3789063e+00   3.3794449e-03
   1.3867188e+00   3.2630776e-03
   1.3945313e+00   3.4151693e-03
   1.4023438e+00   3.3937087e-03
   1.4101563e+00   3.4034683e-03
   1.4179688e+00   3.4648484e-03
   1.4257813e+00   3.5097655e-03
   1.4335938e+00   3.4605060e-03
   1.4414063e+00   3.5537504e-03
   1.4492188e+00   3.5627501e-03
   1.4570313e+00   3.6498337e-03
   1.4648438e+00   3.6160213e-03
   1.4726563e+00   3.6484827e-03
   1.4804688e+00   3.7173822e-03
   1.4882813e+00   3.6894811e-03
   1.4960938e+00   3.7849154e-03
   1.5039063e+00   3.8249631e-03
   1.5117188e+00   3.8189994e-03
   1.5195313e+00   3.8471913e-03
   1.5273438e+00   3.8920428e-03
   1.5351563e+00   3.9334945e-03
   1.5429688e+00   3.9725921e-03
   1.5507813e+00   4.0302738e-03
   1.5585938e+00   4.0294771e-03
   1.5664063e+00   4.1225505e-03
   1.5742188e+00   4.0695208e-03
   1.5820313e+00   4.2165769e-03
   1.5898438e+00   4.1289265e-03
   1.5976563e+00   4.2071320e-03
   1.6054688e+00   4.2754585e-03
   1.6132813e+00   4.3263778e-03
   1.6210938e+00   4.3633463e-03
   1.6289063e+00   4.3803962e-03
   1.6367188e+00   4.4413405e-03
   1.6445313e+00   4.5083949e-03
   1.6523438e+00   4.4764604e-03
   1.6601563e+00   4.5949823e-03
   1.6679688e+00   4.5891820e-03
   1.6757813e+00   4.6421207e-03
   1.6835938e+00   4.7445781e-03
   1.6914063e+00   4.7434595e-03
   1.6992188e+00   4.7827958e-03
   1.7070313e+00   4.7380258e-03
   1.7148438e+00   4.9867869e-03
   1.7226563e+00   4.9100322e-03
   1.7304688e+00   4.8722942e-03
   1.7382813e+00   5.0880615e-03
   1.7460938e+00   5.1860973e-03
   1.7539063e+00   5.0134715e-03
   1.7617188e+00   5.2082794e-03
   1.7695313e+00   5.2866858e-03
   1.7773438e+00   5.2022682e-03
   1.7851563e+00   5.3316906e-03
   1.7929688e+00   5.4839461e-03
   1.8007813e+00   5.3573860e-03
   1.8085938e+00   5.4965291e-03
   1.8164063e+00   5.6053737e-03
   1.8242188e+00   5.6233963e-03
   1.8320313e+00   5.6038925e-03
   1.8398438e+00   5.7549709e-03
   1.8476563e+00   5.9069557e-03
   1.8554688e+00   5.7761400e-03
   1.8632813e+00   5.8378968e-03
   1.8710938e+00   6.0067601e-03
   1.8789063e+00   6.1523518e-03
   1.8867188e+00   6.0139453e-03
   1.8945313e+00   6.1552819e-03
   1.9023438e+00   6.2180421e-03
   1.9101563e+00   6.4100670e-03
   1.9179688e+00   6.3529744e-03
   1.9257813e+00   6.3911990e-03
   1.9335938e+00   6.4725344e-03
   1.9414063e+00   6.6109332e-03
   1.9492188e+00   6.7596676e-03
   1.9570313e+00   6.6716178e-03
   1.9648438e+00   6.8074406e-03
   1.9726563e+00   6.8381555e-03
   1.9804688e+00   7.0014805e-03
   1.9882813e+00   7.0005903e-03
   1.9960938e+00   7.2619276e-03
   2.0039063e+00   7.1539669e-03
   2.0117188e+00   7.1591736e-03
   2.0195313e+00   7.3571524e-03
   2.0273438e+00   7.5018415e-03
   2.0351563e+00   7.5941398e-03
   2.0429688e+00   7.6537451e-03
   2.0507813e+00   7.7857456e-03
   2.0585938e+00   7.7663484e-03
   2.0664063e+00   8.0257743e-03
   2.0742188e+00   8.0506660e-03
   2.0820313e+00   8.0801142e-03
   2.0898438e+00   8.0815667e-03
   2.0976563e+00   8.3218974e-03
   2.1054688e+00   8.3318676e-03
   2.1132813e+00   8.7035387e-03
   2.1210938e+00   8.6574552e-03
   2.1289063e+00   8.6331643e-03
   2.1367188e+00   8.9300669e-03
   2.1445313e+00   8.9757920e-03
   2.1523438e+00   9.0675650e-03
   2.1601563e+00   9.4380355e-03
   2.1679688e+00   9.3019485e-03
   2.1757813e+00   9.4129087e-03
   2.1835938e+00   9.5017881e-03
   2.1914063e+00   9.7682431e-03
   2.1992188e+00   9.6801934e-03
   2.2070313e+00   1.0108105e-02
   2.2148438e+00   1.0099766e-02
   2.2226563e+00   1.0389487e-02
   2.2304688e+00   1.0328660e-02
   2.2382813e+00   1.0377922e-02
   2.2460938e+00   1.0811160e-02
   2.2539063e+00   1.0833483e-02
   2.2617188e+00   1.0982167e-02
   2.2695313e+00   1.1237760e-02
   2.2773438e+00   1.1334575e-02
   2.2851563e+00   1.1500361e-02
   2.2929688e+00   1.1675592e-02
   2.3007813e+00   1.1717482e-02
   2.3085938e+00   1.1896691e-02
   2.3164063e+00   1.2138462e-02
   2.3242188e+00   1.2592087e-02
   2.3320313e+00   1.2596511e-02
   2.3398438e+00   1.2732353e-02
   2.3476563e+00   1.3001897e-02
   2.3554688e+00   1.3067949e-02
   2.3632813e+00   1.3591175e-02
   2.3710938e+00   1.3561412e-02
   2.3789063e+00   1.3775322e-02
   2.3867188e+00   1.3767569e-02
   2.3945313e+00   1.4269560e-02
   2.4023438e+00   1.4317626e-02
   2.4101563e+00   1.4822787e-02
   2.4179688e+00   1.4856786e-02
   2.4257813e+00   1.4999066e-02
   2.4335938e+00   1.5469827e-02
   2.4414063e+00   1.5537906e-02
   2.4492188e+00   1.5946392e-02
   2.4570313e+00   1.6280656e-02
   2.4648438e+00   1.6483484e-02
   2.4726563e+00   1.6840551e-02
   2.4804688e+00   1.7044064e-02
   2.4882813e+00   1.7082401e-02
   2.4960938e+00   1.7475420e-02
   2.5039063e+00   1.7721429e-02
   2.5117188e+00   1.8259192e-02
   2.5195313e+00   1.8446963e-02
   2.5273438e+00   1.8722372e-02
   2.5351563e+00   1.9000882e-02
   2.5429688e+00   1.9827856e-02
   2.5507813e+00   1.9770376e-02
   2.5585938e+00   2.0486872e-02
   2.5664063e+00   2.0535386e-02
   2.5742188e+00   2.0860537e-02
   2.5820313e+00   2.1126040e-02
   2.5898438e+00   2.1802786e-02
   2.5976563e+00   2.2165616e-02
   2.6054688e+00   2.2385446e-02
   2.6132813e+00   2.2872290e-02
   2.6210938e+00   2.3212741e-02
   2.6289063e+00   2.3624928e-02
   2.6367188e+00   2.4235555e-02
   2.6445313e+00   2.4463224e-02
   2.6523438e+00   2.5087415e-02
   2.6601563e+00   2.5472391e-02
   2.6679688e+00   2.6173051e-02
   2.6757813e+00   2.6413536e-02
   2.6835938e+00   2.6912428e-02
   2.6914063e+00   2.7659013e-02
   2.6992188e+00   2.7921937e-02
   2.7070313e+00   2.8798626e-02
   2.7148438e+00   2.9213339e-02
   2.7226563e+00   2.9629386e-02
   2.7304688e+00   3.0183098e-02
   2.7382813e+00   3.1138859e-02
   2.7460938e+00   3.1581024e-02
   2.7539063e+00   3.1891185e-02
   2.7617188e+00   3.3051675e-02
   2.7695313e+00   3.3637276e-02
   2.7773438e+00   3.4419564e-02
   2.7851563e+00   3.4790323e-02
   2.7929688e+00   3.5598911e-02
   2.8007813e+00   3.6120323e-02
   2.8085938e+00   3.6911022e-02
   2.8164063e+00   3.7684000e-02
   2.8242188e+00   3.8354038e-02
   2.8320313e+00   4.0048726e-02
   2.8398438e+00   4.0144410e-02
   2.8476563e+00   4.1195651e-02
   2.8554688e+00   4.1706549e-02
   2.8632813e+00   4.2610017e-02
   2.8710938e+00   4.3559597e-02
   2.8789063e+00   4.4788200e-02
   2.8867188e+00   4.5030890e-02
   2.8945313e+00   4.6166989e-02
   2.9023438e+00   4.8184534e-02
   2.9101563e+00   4.8219859e-02
   2.9179688e+00   4.8808507e-02
   2.9257813e+00   5.0047483e-02
   2.9335938e+00   5.0862188e-02
   2.9414063e+00   5.1857425e-02
   2.9492188e+00   5.2900117e-02
   2.9570313e+00   5.3013503e-02
   2.9648438e+00   5.4225527e-02
   2.9726563e+00   5.4378721e-02
   2.9804688e+00   5.4593413e-02
   2.9882813e+00   5.4097356e-02
   2.9960938e+00   5.3072554e-02
   3.0039063e+00   5.0386630e-02
   3.0117188e+00   4.8310891e-02
   3.0195313e+00   4.7264006e-02
   3.0273438e+00   4.6436055e-02
   3.0351563e+00   4.5756634e-02
   3.0429688e+00   4.4879411e-02
   3.0507813e+00   4.4462969e-02
   3.0585938e+00   4.3677815e-02
   3.0664063e+00   4.3416663e-02
   3.0742188e+00   4.2866511e-02
   3.0820313e+00   4.2400737e-02
   3.0898438e+00   4.2400649e-02
   3.0976563e+00   4.2376475e-02
   3.1054688e+00   4.1990267e-02
   3.1132813e+00   4.1914632e-02
   3.1210938e+00   4.1558933e-02
   3.1289063e+00   4.1278439e-02
   3.1367188e+00   4.1889715e-02
   3.1445313e+00   4.1176607e-02
   3.1523438e+00   4.1086314e-02
   3.1601563e+00   4.1153171e-02
   3.1679688e+00   4.0732239e-02
   3.1757813e+00   4.1061791e-02
   3.1835938e+00   4.0694575e-02
   3.1914063e+00   4.0778573e-02
   3.1992188e+00   4.0644087e-02
   3.2070313e+00   4.0940114e-02
   3.2148438e+00   4.0905620e-02
   3.2226563e+00   4.1379751e-02
   3.2304688e+00   4.0665125e-02
   3.2382813e+00   4.1615903e-02
   3.2460938e+00   4.1175021e-02
   3.2539063e+00   4.1126360e-02
   3.2617188e+00   4.1281707e-02
   3.2695313e+00   4.1384348e-02
   3.2773438e+00   4.1422627e-02
   3.2851563e+00   4.1494599e-02
   3.2929688e+00   4.1618807e-02
   3.3007813e+00   4.1598735e-02
   3.3085938e+00   4.1966605e-02
   3.3164063e+00   4.2211466e-02
   3.3242188e+00   4.2739933e-02
   3.3320313e+00   4.2489931e-02
   3.3398438e+00   4.2777623e-02
   3.3476563e+00   4.3100839e-02
   3.3554688e+00   4.3037144e-02
   3.3632813e+00   4.3474330e-02
   3.3710938e+00   4.3327319e-02
   3.3789063e+00   4.3471662e-02
   3.3867188e+00   4.3569180e-02
   3.3945313e+00   4.4110949e-02
   3.4023438e+00   4.4254361e-02
   3.4101563e+00   4.4702837e-02
   3.4179688e+00   4.4735703e-02
   3.4257813e+00   4.5031560e-02
   3.4335938e+00   4.5466882e-02
   3.4414063e+00   4.5651167e-02
   3.4492188e+00   4.6128978e-02
   3.4570313e+00   4.6492898e-02
   3.4648438e+00   4.6725409e-02
   3.4726563e+00   4.7005849e-02
   3.4804688e+00   4.7138281e-02
   3.4882813e+00   4.7304958e-02
   3.4960938e+00   4.7908950e-02
   3.5039063e+00   4.8207986e-02
   3.5117188e+00   4.8831624e-02
   3.5195313e+00   4.9029355e-02
   3.5273438e+00   4.9467474e-02
   3.5351563e+00   5.0380222e-02
   3.5429688e+00   5.2194274e-02
   3.5507813e+00   5.1439648e-02
   3.5585938e+00   5.1609928e-02
   3.5664063e+00   5.1570404e-02
   3.5742188e+00   5.1991885e-02
   3.5820313e+00   5.2470514e-02
   3.5898438e+00   5.3189999e-02
   3.5976563e+00   5.3544054e-02
   3.6054688e+00   5.3879904e-02
   3.6132813e+00   5.4389240e-02
   3.6210938e+00   5.4858772e-02
   3.6289063e+00   5.5608060e-02
   3.6367188e+00   5.6071966e-02
   3.6445313e+00   5.6533759e-02
   3.6523438e+00   5.7158770e-02
   3.6601563e+00   5.7741977e-02
   3.6679688e+00   5.8493269e-02
   3.6757813e+00   5.9019958e-02
   3.6835938e+00   5.9532752e-02
   3.6914063e+00   6.0296683e-02
   3.6992188e+00   6.0802975e-02
   3.7070313e+00   6.1768522e-02
   3.7148438e+00   6.2168777e-02
   3.7226563e+00   6.2740084e-02
   3.7304688e+00   6.3616300e-02
   3.7382813e+00   6.4577897e-02
   3.7460938e+00   6.5068097e-02
   3.7539063e+00   6.5749831e-02
   3.7617188e+00   6.6949594e-02
   3.7695313e+00   6.7691682e-02
   3.7773438e+00   6.8472439e-02
   3.7851563e+00   6.8951012e-02
   3.7929688e+00   6.9795091e-02
   3.8007813e+00   7.0583624e-02
   3.8085938e+00   7.1462113e-02
   3.8164063e+00   7.2443728e-02
   3.8242188e+00   7.3607966e-02
   3.8320313e+00   7.4995675e-02
   3.8398438e+00   7.5271060e-02
   3.8476563e+00   7.7552097e-02
   3.8554688e+00   7.7083985e-02
   3.8632813e+00   7.8217161e-02
   3.8710938e+00   7.9333944e-02
   3.8789063e+00   8.0452156e-02
   3.8867188e+00   8.1160694e-02
   3.8945313e+00   8.2699074e-02
   3.9023438e+00   8.4340453e-02
   3.9101563e+00   8.4589457e-02
   3.9179688e+00   8.5644353e-02
   3.9257813e+00   8.7110156e-02
   3.9335938e+00   8.8373741e-02
   3.9414063e+00   8.9663083e-02
   3.9492188e+00   9.1032392e-02
   3.9570313e+00   9.2329850e-02
   3.9648438e+00   9.3738689e-02
   3.9726563e+00   9.4776166e-02
   3.9804688e+00   9.6279912e-02
   3.9882813e+00   9.7549720e-02
   3.9960938e+00   9.9055181e-02
   4.0039063e+00   1.0005564e-01
   4.0117188e+00   1.0234165e-01
   4.0195313e+00   1.0372544e-01
   4.0273438e+00   1.0554649e-01
   4.0351563e+00   1.0729593e-01
   4.0429688e+00   1.0863381e-01
   4.0507813e+00   1.1039302e-01
   4.0585938e+00   1.1191541e-01
   4.0664063e+00   1.1385328e-01
   4.0742188e+00   1.1549089e-01
   4.0820313e+00   1.1740246e-01
   4.0898438e+00   1.2011272e-01
   4.0976563e+00   1.2219730e-01
   4.1054688e+00   1.2393814e-01
   4.1132813e+00   1.2603258e-01
   4.1210938e+00   1.2787643e-01
   4.1289063e+00   1.3013921e-01
   4.1367188e+00   1.3448200e-01
   4.1445313e+00   1.3464638e-01
   4.1523438e+00   1.3701421e-01
   4.1601563e+00   1.3934088e-01
   4.1679688e+00   1.4124997e-01
   4.1757813e+00   1.4435802e-01
   4.1835938e+00   1.4655077e-01
   4.1914063e+00   1.4941094e-01
   4.1992188e+00   1.5207634e-01
   4.2070313e+00   1.5558534e-01
   4.2148438e+00   1.5853432e-01
   4.2226563e+00   1.6206475e-01
   4.2304688e+00   1.6402689e-01
   4.2382813e+00   1.6873521e-01
   4.2460938e+00   1.7060724e-01
   4.2539063e+00   1.7365459e-01
   4.2617188e+00   1.7719910e-01
   4.2695313e+00   1.8067032e-01
   4.2773438e+00   1.8418632e-01
   4.2851563e+00   1.8765048e-01
   4.2929688e+00   1.9145374e-01
   4.3007813e+00   1.9513146e-01
   4.3085938e+00   1.9990908e-01
   4.3164063e+00   2.0459660e-01
   4.3242188e+00   2.0970205e-01
   4.3320313e+00   2.1332951e-01
   4.3398438e+00   2.1845742e-01
   4.3476563e+00   2.2315975e-01
   4.3554688e+00   2.2715621e-01
   4.3632813e+00   2.3236098e-01
   4.3710938e+00   2.3629415e-01
   4.3789063e+00   2.4148510e-01
   4.3867188e+00   2.4700708e-01
   4.3945313e+00   2.5357164e-01
   4.4023438e+00   2.5941037e-01
   4.4101563e+00   2.6577878e-01
   4.4179688e+00   2.7121550e-01
   4.4257813e+00   2.7816038e-01
   4.4335938e+00   2.8541245e-01
   4.4414063e+00   2.9217334e-01
   4.4492188e+00   3.0018260e-01
   4.4570313e+00   3.0800175e-01
   4.4648438e+00   3.1549544e-01
   4.4726563e+00   3.2303047e-01
   4.4804688e+00   3.2994963e-01
   4.4882813e+00   3.3806958e-01
   4.4960938e+00   3.4814408e-01
   4.5039063e+00   3.5782966e-01
   4.5117188e+00   3.6881162e-01
   4.5195313e+00   3.7861425e-01
   4.5273438e+00   3.9140384e-01
   4.5351563e+00   4.0646361e-01
   4.5429688e+00   4.2242702e-01
   4.5507813e+00   4.2793871e-01
   4.5585938e+00   4.3828742e-01
   4.5664063e+00   4.4854625e-01
   4.5742188e+00   4.6222657e-01
   4.5820313e+00   4.7674111e-01
   4.5898438e+00   4.9270523e-01
   4.5976563e+00   5.0634055e-01
   4.6054688e+00   5.2148247e-01
   4.6132813e+00   5.3846769e-01
   4.6210938e+00   5.5627064e-01
   4.6289063e+00   5.7613404e-01
   4.6367188e+00   5.9493374e-01
   4.6445313e+00   6.1494573e-01
   4.6523438e+00   6.3700567e-01
   4.6601563e+00   6.5933530e-01
   4.6679688e+00   6.8427571e-01
   4.6757813e+00   7.0833044e-01
   4.6835938e+00   7.3632522e-01
   4.6914063e+00   7.6340026e-01
   4.6992188e+00   7.9217478e-01
   4.7070313e+00   8.2439854e-01
   4.7148438e+00   8.5453403e-01
   4.7226563e+00   8.8993250e-01
   4.7304688e+00   9.2799777e-01
   4.7382813e+00   9.6721176e-01
   4.7460938e+00   1.0089707e+00
   4.7539063e+00   1.0550444e+00
   4.7617188e+00   1.1048452e+00
   4.7695313e+00   1.1548731e+00
   4.7773438e+00   1.2081920e+00
   4.7851563e+00   1.2621117e+00
   4.7929688e+00   1.3255032e+00
   4.8007813e+00   1.3939149e+00
   4.8085938e+00   1.4642405e+00
   4.8164063e+00   1.5451886e+00
   4.8242188e+00   1.6361468e+00
   4.8320313e+00   1.7303927e+00
   4.8398438e+00   1.8271123e+00
   4.8476563e+00   1.9527991e+00
   4.8554688e+00   2.0515999e+00
   4.8632813e+00   2.2063539e+00
   4.8710938e+00   2.3145151e+00
   4.8789063e+00   2.4751145e+00
   4.8867188e+00   2.6476173e+00
   4.8945313e+00   2.8451597e+00
   4.9023438e+00   3.0526533e+00
   4.9101563e+00   3.2563065e+00
   4.9179688e+00   3.5185686e+00
   4.9257813e+00   3.7854420e+00
   4.9335938e+00   4.0467847e+00
   4.9414063e+00   4.3591157e+00
   4.9492188e+00   4.6657187e+00
   4.9570313e+00   4.9690070e+00
   4.9648438e+00   5.1737359e+00
   4.9726563e+00   5.1823214e+00
   4.9804688e+00   4.8408223e+00
   4.9882813e+00   3.7878182e+00
   4.9960938e+00   1.8989291e+00
   5.0039063e+00   0.0000000e+00
   5.0117188e+00   0.0000000e+00
   5.0195313e+00   0.0000000e+00
   5.0273438e+00   0.0000000e+00
   5.0351563e+00   0.0000000e+00
   5.0429688e+00   0.0000000e+00
   5.0507813e+00   0.0000000e+00
   5.0585938e+00   0.0000000e+00
   5.0664063e+00   0.0000000e+00
   5.0742188e+00   0.0000000e+00
   5.0820313e+00   0.0000000e+00
   5.0898438e+00   0.0000000e+00
   5.0976563e+00   0.0000000e+00
   5.1054688e+00   0.0000000e+00
   5.1132813e+00   0.0000000e+00
   5.1210938e+00   0.0000000e+00
   5.1289063e+00   0.0000000e+00
   5.1367188e+00   0.0000000e+00
   5.1445313e+00   0.0000000e+00
   5.1523438e+00   0.0000000e+00
   5.1601563e+00   0.0000000e+00
   5.1679688e+00   0.0000000e+00
   5.1757813e+00   0.0000000e+00
   5.1835938e+00   0.0000000e+00
   5.1914063e+00   0.0000000e+00
   5.1992188e+00   0.0000000e+00
   5.2070313e+00   0.0000000e+00
   5.2148438e+00   0.0000000e+00
   5.2226563e+00   0.0000000e+00
   5.2304688e+00   0.0000000e+00
   5.2382813e+00   0.0000000e+00
   5.2460938e+00   0.0000000e+00
   5.2539063e+00   0.0000000e+00
   5.2617188e+00   0.0000000e+00
   5.2695313e+00   0.0000000e+00
   5.2773438e+00   0.0000000e+00
   5.2851563e+00   0.0000000e+00
   5.2929688e+00   0.0000000e+00
   5.3007813e+00   0.0000000e+00
   5.3085938e+00   0.0000000e+00
   5.3164063e+00   0.0000000e+00
   5.3242188e+00   0.0000000e+00
   5.3320313e+00   0.0000000e+00
   5.3398438e+00   0.0000000e+00
   5.3476563e+00   0.0000000e+00
   5.3554688e+00   0.0000000e+00
   5.3632813e+00   0.0000000e+00
   5.3710938e+00   0.0000000e+00
   5.3789063e+00   0.0000000e+00
   5.3867188e+00   0.0000000e+00
   5.3945313e+00   0.0000000e+00
   5.4023438e+00   0.0000000e+00
   5.4101563e+00   0.0000000e+00
   5.4179688e+00   0.0000000e+00
   5.4257813e+00   0.0000000e+00
   5.4335938e+00   0.0000000e+00
   5.4414063e+00   0.0000000e+00
   5.4492188e+00   0.0000000e+00
   5.4570313e+00   0.0000000e+00
   5.4648438e+00   0.0000000e+00
   5.4726563e+00   0.0000000e+00
   5.4804688e+00   0.0000000e+00
   5.4882813e+00   0.0000000e+00
   5.4960938e+00   0.0000000e+00
   5.5039063e+00   0.0000000e+00
   5.5117188e+00   0.0000000e+00
   5.5195313e+00   0.0000000e+00
   5.5273438e+00   0.0000000e+00
   5.5351563e+00   0.0000000e+00
   5.5429688e+00   0.0000000e+00
   5.5507813e+00   0.0000000e+00
   5.5585938e+00   0.0000000e+00
   5.5664063e+00   0.0000000e+00
   5.5742188e+00   0.0000000e+00
   5.5820313e+00   0.0000000e+00
   5.5898438e+00   0.0000000e+00
   5.5976563e+00   0.0000000e+00
   5.6054688e+00   0.0000000e+00
   5.6132813e+00   0.0000000e+00
   5.6210938e+00   0.0000000e+00
   5.6289063e+00   0.0000000e+00
   5.6367188e+00   0.0000000e+00
   5.6445313e+00   0.0000000e+00
   5.6523438e+00   0.0000000e+00
   5.6601563e+00   0.0000000e+00
   5.6679688e+00   0.0000000e+00
   5.6757813e+00   0.0000000e+00
   5.6835938e+00   0.0000000e+00
   5.6914063e+00   0.0000000e+00
   5.6992188e+00   0.0000000e+00
   5.7070313e+00   0.0000000e+00
   5.7148438e+00   0.0000000e+00
   5.7226563e+00   0.0000000e+00
   5.7304688e+00   0.0000000e+00
   5.7382813e+00   0.0000000e+00
   5.7460938e+00   0.0000000e+00
   5.7539063e+00   0.0000000e+00
   5.7617188e+00   0.0000000e+00
   5.7695313e+00   0.0000000e+00
   5.7773438e+00   0.0000000e+00
   5.7851563e+00   0.0000000e+00
   5.7929688e+00   0.0000000e+00
   5.8007813e+00   0.0000000e+00
   5.8085938e+00   0.0000000e+00
   5.8164063e+00   0.0000000e+00
   5.8242188e+00   0.0000000e+00
   5.8320313e+00   0.0000000e+00
   5.8398438e+00   0.0000000e+00
   5.8476563e+00   0.0000000e+00
   5.8554688e+00   0.0000000e+00
   5.8632813e+00   0.0000000e+00
   5.8710938e+00   0.0000000e+00
   5.8789063e+00   0.0000000e+00
   5.8867188e+00   0.0000000e+00
   5.8945313e+00   0.0000000e+00
   5.9023438e+00   0.0000000e+00
   5.9101563e+00   0.0000000e+00
   5.9179688e+00   0.0000000e+00
   5.9257813e+00   0.0000000e+00
   5.9335938e+00   0.0000000e+00
   5.9414063e+00   0.0000000e+00
   5.9492188e+00   0.0000000e+00
   5.9570313e+00   0.0000000e+00
   5.9648438e+00   0.0000000e+00
   5.9726563e+00   0.0000000e+00
   5.9804688e+00   0.0000000e+00
   5.9882813e+00   0.0000000e+00
   5.9960938e+00   0.0000000e+00


==> data/PDF_alphai5gamma2_5.txt <==
   3.9062500e-03   1.2813230e-08
   1.1718750e-02   2.1290867e-08
   1.9531250e-02   4.7491758e-08
   2.7343750e-02   6.1383580e-08
   3.5156250e-02   7.7810359e-08
   4.2968750e-02   1.0197385e-07
   5.0781250e-02   1.0399799e-07
   5.8593750e-02   1.5264893e-07
   6.6406250e-02   1.5757900e-07
   7.4218750e-02   1.7415635e-07
   8.2031250e-02   2.1782455e-07
   8.9843750e-02   2.3707241e-07
   9.7656250e-02   2.5173385e-07
   1.0546875e-01   2.8552022e-07
   1.1328125e-01   3.4633447e-07
   1.2109375e-01   3.5224688e-07
   1.2890625e-01   3.7908791e-07
   1.3671875e-01   4.1974020e-07
   1.4453125e-01   4.9121580e-07
   1.5234375e-01   5.1909014e-07
   1.6015625e-01   5.5136219e-07
   1.6796875e-01   6.6152194e-07
   1.7578125e-01   6.4662668e-07
   1.8359375e-01   7.1024075e-07
   1.9140625e-01   8.4061496e-07
   1.9921875e-01   8.6591109e-07
   2.0703125e-01   9.1180479e-07
   2.1484375e-01   9.6644231e-07
   2.2265625e-01   1.0922197e-06
   2.3046875e-01   1.2138033e-06
   2.3828125e-01   1.2706497e-06
   2.4609375e-01   1.4179920e-06
   2.5390625e-01   1.4378187e-06
   2.6171875e-01   1.4749541e-06
   2.6953125e-01   1.7957784e-06
   2.7734375e-01   1.6979391e-06
   2.8515625e-01   2.0065920e-06
   2.9296875e-01   2.0787671e-06
   3.0078125e-01   2.1904789e-06
   3.0859375e-01   2.2872578e-06
   3.1640625e-01   2.5662146e-06
   3.2421875e-01   2.6437905e-06
   3.3203125e-01   2.9013527e-06
   3.3984375e-01   2.9327859e-06
   3.4765625e-01   3.2627301e-06
   3.5546875e-01   3.3229799e-06
   3.6328125e-01   3.6341303e-06
   3.7109375e-01   3.7857845e-06
   3.7890625e-01   3.9595226e-06
   3.8671875e-01   4.2775437e-06
   3.9453125e-01   4.3037275e-06
   4.0234375e-01   4.7962459e-06
   4.1015625e-01   4.8872267e-06
   4.1796875e-01   5.1151909e-06
   4.2578125e-01   5.5120539e-06
   4.3359375e-01   5.5074455e-06
   4.4140625e-01   6.0174918e-06
   4.4921875e-01   6.2307101e-06
   4.5703125e-01   6.4683013e-06
   4.6484375e-01   6.9369294e-06
   4.7265625e-01   6.9682923e-06
   4.8046875e-01   7.2210009e-06
   4.8828125e-01   7.9046618e-06
   4.9609375e-01   7.9425055e-06
   5.0390625e-01   8.2772901e-06
   5.1171875e-01   8.6316639e-06
   5.1953125e-01   8.9497457e-06
   5.2734375e-01   9.1311654e-06
   5.3515625e-01   9.6179911e-06
   5.4296875e-01   1.0154702e-05
   5.5078125e-01   9.9891683e-06
   5.5859375e-01   1.0699157e-05
   5.6640625e-01   1.1043846e-05
   5.7421875e-01   1.1144061e-05
   5.8203125e-01   1.1252859e-05
   5.8984375e-01   1.2102009e-05
   5.9765625e-01   1.2107467e-05
   6.0546875e-01   1.2436356e-05
   6.1328125e-01   1.3046859e-05
   6.2109375e-01   1.2827504e-05
   6.2890625e-01   1.3519502e-05
   6.3671875e-01   1.3745799e-05
   6.4453125e-01   1.4113733e-05
   6.5234375e-01   1.4406171e-05
   6.6015625e-01   1.5073278e-05
   6.6796875e-01   1.4630533e-05
   6.7578125e-01   1.5132899e-05
   6.8359375e-01   1.5881552e-05
   6.9140625e-01   1.5748756e-05
   6.9921875e-01   1.6138282e-05
   7.0703125e-01   1.6131536e-05
   7.1484375e-01   1.7066312e-05
   7.2265625e-01   1.6942311e-05
   7.3046875e-01   1.7211248e-05
   7.3828125e-01   1.7318166e-05
   7.4609375e-01   1.7595407e-05
   7.5390625e-01   1.7849363e-05
   7.6171875e-01   1.8223379e-05
   7.6953125e-01   1.8638067e-05
   7.7734375e-01   1.8643825e-05
   7.8515625e-01   1.8723133e-05
   7.9296875e-01   1.8955925e-05
   8.0078125e-01   1.9294280e-05
   8.0859375e-01   1.9397364e-05
   8.1640625e-01   1.9542188e-05
   8.2421875e-01   2.0002434e-05
   8.3203125e-01   2.0443850e-05
   8.3984375e-01   2.0115649e-05
   8.4765625e-01   2.0583685e-05
   8.5546875e-01   2.0967890e-05
   8.6328125e-01   2.0828326e-05
   8.7109375e-01   2.1213900e-05
   8.7890625e-01   2.1291875e-05
   8.8671875e-01   2.1485484e-05
   8.9453125e-01   2.1828992e-05
   9.0234375e-01   2.1591068e-05
   9.1015625e-01   2.2455261e-05
   9.1796875e-01   2.2949461e-05
   9.2578125e-01   2.2572502e-05
   9.3359375e-01   2.3045247e-05
   9.4140625e-01   2.3190960e-05
   9.4921875e-01   2.3452888e-05
   9.5703125e-01   2.4093050e-05
   9.6484375e-01   2.4038136e-05
   9.7265625e-01   2.4028710e-05
   9.8046875e-01   2.5046586e-05
   9.8828125e-01   2.4819229e-05
   9.9609375e-01   2.5406447e-05
   1.0039063e+00   2.5655838e-05
   1.0117188e+00   2.5608152e-05
   1.0195313e+00   2.6454279e-05
   1.0273438e+00   2.6310080e-05
   1.0351563e+00   2.6759091e-05
   1.0429688e+00   2.6440442e-05
   1.0507813e+00   2.7287837e-05
   1.0585938e+00   2.7419233e-05
   1.0664063e+00   2.8336279e-05
   1.0742188e+00   2.8789951e-05
   1.0820313e+00   2.7850530e-05
   1.0898438e+00   2.9462533e-05
   1.0976563e+00   2.9088107e-05
   1.1054688e+00   2.9260655e-05
   1.1132813e+00   3.0250123e-05
   1.1210938e+00   3.1007937e-05
   1.1289063e+00   3.0925232e-05
   1.1367188e+00   3.1803868e-05
   1.1445313e+00   3.1778113e-05
   1.1523438e+00   3.2308781e-05
   1.1601563e+00   3.2730629e-05
   1.1679688e+00   3.4008677e-05
   1.1757813e+00   3.4099793e-05
   1.1835938e+00   3.5306077e-05
   1.1914063e+00   3.4689645e-05
   1.1992188e+00   3.6171777e-05
   1.2070313e+00   3.5935977e-05
   1.2148438e+00   3.7851155e-05
   1.2226563e+00   3.7019888e-05
   1.2304688e+00   3.9229590e-05
   1.2382813e+00   3.8340987e-05
   1.2460938e+00   3.9476806e-05
   1.2539063e+00   4.0466893e-05
   1.2617188e+00   4.1179718e-05
   1.2695313e+00   4.2062123e-05
   1.2773438e+00   4.2375714e-05
   1.2851563e+00   4.3693865e-05
   1.2929688e+00   4.3922086e-05
   1.3007813e+00   4.4544610e-05
   1.3085938e+00   4.5727960e-05
   1.3164063e+00   4.6829382e-05
   1.3242188e+00   4.7733153e-05
   1.3320313e+00   4.8933765e-05
   1.3398438e+00   4.9472658e-05
   1.3476563e+00   4.9229165e-05
   1.3554688e+00   5.0826683e-05
   1.3632813e+00   5.1517601e-05
   1.3710938e+00   5.2775958e-05
   1.3789063e+00   5.4585765e-05
   1.3867188e+00   5.3525684e-05
   1.3945313e+00   5.6045351e-05
   1.4023438e+00   5.6450464e-05
   1.4101563e+00   5.7165086e-05
   1.4179688e+00   5.8499776e-05
   1.4257813e+00   6.0092255e-05
   1.4335938e+00   5.9438051e-05
   1.4414063e+00   6.1998607e-05
   1.4492188e+00   6.1683093e-05
   1.4570313e+00   6.4482145e-05
   1.4648438e+00   6.4418187e-05
   1.4726563e+00   6.5488182e-05
   1.4804688e+00   6.6535787e-05
   1.4882813e+00   6.6972013e-05
   1.4960938e+00   6.9373745e-05
   1.5039063e+00   6.9924606e-05
   1.5117188e+00   7.0974852e-05
   1.5195313e+00   7.1217295e-05
   1.5273438e+00   7.3419939e-05
   1.5351563e+00   7.3999278e-05
   1.5429688e+00   7.5754357e-05
   1.5507813e+00   7.6174327e-05
   1.5585938e+00   7.7676760e-05
   1.5664063e+00   7.8491198e-05
   1.5742188e+00   7.9366854e-05
   1.5820313e+00   8.1277001e-05
   1.5898438e+00   8.1116063e-05
   1.5976563e+00   8.2228896e-05
   1.6054688e+00   8.4171076e-05
   1.6132813e+00   8.5442013e-05
   1.6210938e+00   8.5412237e-05
   1.6289063e+00   8.8196846e-05
   1.6367188e+00   8.7362560e-05
   1.6445313e+00   9.1526009e-05
   1.6523438e+00   8.9947977e-05
   1.6601563e+00   9.2406551e-05
   1.6679688e+00   9.2382583e-05
   1.6757813e+00   9.3774460e-05
   1.6835938e+00   9.7031358e-05
   1.6914063e+00   9.7091294e-05
   1.6992188e+00   9.6105039e-05
   1.7070313e+00   9.7243440e-05
   1.7148438e+00   1.0322382e-04
   1.7226563e+00   9.9915735e-05
   1.7304688e+00   1.0089311e-04
   1.7382813e+00   1.0484841e-04
   1.7460938e+00   1.0727778e-04
   1.7539063e+00   1.0469502e-04
   1.7617188e+00   1.0801592e-04
   1.7695313e+00   1.0857451e-04
   1.7773438e+00   1.0969990e-04
   1.7851563e+00   1.1068030e-04
   1.7929688e+00   1.1375241e-04
   1.8007813e+00   1.1334235e-04
   1.8085938e+00   1.1610955e-04
   1.8164063e+00   1.1708709e-04
   1.8242188e+00   1.1879242e-04
   1.8320313e+00   1.1954801e-04
   1.8398438e+00   1.2159093e-04
   1.8476563e+00   1.2385109e-04
   1.8554688e+00   1.2448705e-04
   1.8632813e+00   1.2498984e-04
   1.8710938e+00   1.2833437e-04
   1.8789063e+00   1.3058560e-04
   1.8867188e+00   1.3126940e-04
   1.8945313e+00   1.3332485e-04
   1.9023438e+00   1.3453720e-04
   1.9101563e+00   1.3830321e-04
   1.9179688e+00   1.3995994e-04
   1.9257813e+00   1.4037489e-04
   1.9335938e+00   1.4159524e-04
   1.9414063e+00   1.4544429e-04
   1.9492188e+00   1.4967644e-04
   1.9570313e+00   1.4941017e-04
   1.9648438e+00   1.5028479e-04
   1.9726563e+00   1.5415576e-04
   1.9804688e+00   1.5815599e-04
   1.9882813e+00   1.5826194e-04
   1.9960938e+00   1.6506606e-04
   2.0039063e+00   1.6303969e-04
   2.0117188e+00   1.6535964e-04
   2.0195313e+00   1.6996052e-04
   2.0273438e+00   1.7480500e-04
   2.0351563e+00   1.7690840e-04
   2.0429688e+00   1.7981127e-04
   2.0507813e+00   1.8654056e-04
   2.0585938e+00   1.8600705e-04
   2.0664063e+00   1.9192431e-04
   2.0742188e+00   1.9429509e-04
   2.0820313e+00   1.9609005e-04
   2.0898438e+00   1.9960279e-04
   2.0976563e+00   2.0378588e-04
   2.1054688e+00   2.0724954e-04
   2.1132813e+00   2.1608066e-04
   2.1210938e+00   2.1843453e-04
   2.1289063e+00   2.2205016e-04
   2.1367188e+00   2.3077953e-04
   2.1445313e+00   2.3191878e-04
   2.1523438e+00   2.3585634e-04
   2.1601563e+00   2.4589045e-04
   2.1679688e+00   2.4805460e-04
   2.1757813e+00   2.5375498e-04
   2.1835938e+00   2.5925943e-04
   2.1914063e+00   2.6427834e-04
   2.1992188e+00   2.6893841e-04
   2.2070313e+00   2.7807825e-04
   2.2148438e+00   2.8433074e-04
   2.2226563e+00   2.9339185e-04
   2.2304688e+00   2.9709544e-04
   2.2382813e+00   3.0074820e-04
   2.2460938e+00   3.1521516e-04
   2.2539063e+00   3.1978449e-04
   2.2617188e+00   3.3004111e-04
   2.2695313e+00   3.3911650e-04
   2.2773438e+00   3.4409287e-04
   2.2851563e+00   3.5438728e-04
   2.2929688e+00   3.6232124e-04
   2.3007813e+00   3.6987581e-04
   2.3085938e+00   3.8197939e-04
   2.3164063e+00   3.9316796e-04
   2.3242188e+00   4.1512326e-04
   2.3320313e+00   4.1613082e-04
   2.3398438e+00   4.2385508e-04
   2.3476563e+00   4.4128428e-04
   2.3554688e+00   4.4771655e-04
   2.3632813e+00   4.7050842e-04
   2.3710938e+00   4.7680922e-04
   2.3789063e+00   4.8832449e-04
   2.3867188e+00   4.9794153e-04
   2.3945313e+00   5.1812591e-04
   2.4023438e+00   5.2922579e-04
   2.4101563e+00   5.5139948e-04
   2.4179688e+00   5.6414249e-04
   2.4257813e+00   5.7770155e-04
   2.4335938e+00   5.9660396e-04
   2.4414063e+00   6.1332875e-04
   2.4492188e+00   6.3629280e-04
   2.4570313e+00   6.5434832e-04
   2.4648438e+00   6.7097197e-04
   2.4726563e+00   6.9115224e-04
   2.4804688e+00   7.0993939e-04
   2.4882813e+00   7.2909187e-04
   2.4960938e+00   7.5542174e-04
   2.5039063e+00   7.7748295e-04
   2.5117188e+00   8.0585343e-04
   2.5195313e+00   8.2386153e-04
   2.5273438e+00   8.5105011e-04
   2.5351563e+00   8.7747885e-04
   2.5429688e+00   9.2021136e-04
   2.5507813e+00   9.3413413e-04
   2.5585938e+00   9.6717749e-04
   2.5664063e+00   9.9279413e-04
   2.5742188e+00   1.0202785e-03
   2.5820313e+00   1.0543758e-03
   2.5898438e+00   1.0887244e-03
   2.5976563e+00   1.1298874e-03
   2.6054688e+00   1.1574080e-03
   2.6132813e+00   1.1929448e-03
   2.6210938e+00   1.2290043e-03
   2.6289063e+00   1.2699979e-03
   2.6367188e+00   1.3112320e-03
   2.6445313e+00   1.3528615e-03
   2.6523438e+00   1.3863612e-03
   2.6601563e+00   1.4407365e-03
   2.6679688e+00   1.4802691e-03
   2.6757813e+00   1.5297191e-03
   2.6835938e+00   1.5867106e-03
   2.6914063e+00   1.6383758e-03
   2.6992188e+00   1.6686553e-03
   2.7070313e+00   1.7346870e-03
   2.7148438e+00   1.8076089e-03
   2.7226563e+00   1.8327130e-03
   2.7304688e+00   1.8997797e-03
   2.7382813e+00   1.9897246e-03
   2.7460938e+00   2.0431416e-03
   2.7539063e+00   2.0829779e-03
   2.7617188e+00   2.1799161e-03
   2.7695313e+00   2.2354853e-03
   2.7773438e+00   2.3556832e-03
   2.7851563e+00   2.3904491e-03
   2.7929688e+00   2.4774907e-03
   2.8007813e+00   2.5452888e-03
   2.8085938e+00   2.6414123e-03
   2.8164063e+00   2.7255807e-03
   2.8242188e+00   2.8071392e-03
   2.8320313e+00   2.9736704e-03
   2.8398438e+00   3.0168297e-03
   2.8476563e+00   3.1272726e-03
   2.8554688e+00   3.2110639e-03
   2.8632813e+00   3.3316917e-03
   2.8710938e+00   3.4698659e-03
   2.8789063e+00   3.6047900e-03
   2.8867188e+00   3.7057645e-03
   2.8945313e+00   3.8528811e-03
   2.9023438e+00   4.0230449e-03
   2.9101563e+00   4.1653242e-03
   2.9179688e+00   4.2982919e-03
   2.9257813e+00   4.4564183e-03
   2.9335938e+00   4.6231181e-03
   2.9414063e+00   4.8541633e-03
   2.9492188e+00   5.0535989e-03
   2.9570313e+00   5.1902862e-03
   2.9648438e+00   5.4114041e-03
   2.9726563e+00   5.6470670e-03
   2.9804688e+00   5.8088999e-03
   2.9882813e+00   5.8887192e-03
   2.9960938e+00   5.8372274e-03
   3.0039063e+00   5.3645915e-03
   3.0117188e+00   4.9364548e-03
   3.0195313e+00   4.7190340e-03
   3.0273438e+00   4.5737992e-03
   3.0351563e+00   4.4206488e-03
   3.0429688e+00   4.3077633e-03
   3.0507813e+00   4.2302248e-03
   3.0585938e+00   4.1051045e-03
   3.0664063e+00   4.0529552e-03
   3.0742188e+00   3.9754461e-03
   3.0820313e+00   3.8971947e-03
   3.0898438e+00   3.8465713e-03
   3.0976563e+00   3.8193384e-03
   3.1054688e+00   3.7801688e-03
   3.1132813e+00   3.7732236e-03
   3.1210938e+00   3.7211795e-03
   3.1289063e+00   3.7082673e-03
   3.1367188e+00   3.7304591e-03
   3.1445313e+00   3.6526305e-03
   3.1523438e+00   3.6321921e-03
   3.1601563e+00   3.6431535e-03
   3.1679688e+00   3.5992292e-03
   3.1757813e+00   3.5975613e-03
   3.1835938e+00   3.5813555e-03
   3.1914063e+00   3.5690212e-03
   3.1992188e+00   3.5589840e-03
   3.2070313e+00   3.5638042e-03
   3.2148438e+00   3.5769919e-03
   3.2226563e+00   3.5956032e-03
   3.2304688e+00   3.5519241e-03
   3.2382813e+00   3.5999866e-03
   3.2460938e+00   3.5985080e-03
   3.2539063e+00   3.5866415e-03
   3.2617188e+00   3.6148207e-03
   3.2695313e+00   3.6119958e-03
   3.2773438e+00   3.6038482e-03
   3.2851563e+00   3.6186745e-03
   3.2929688e+00   3.6265785e-03
   3.3007813e+00   3.6372676e-03
   3.3085938e+00   3.6683182e-03
   3.3164063e+00   3.7071162e-03
   3.3242188e+00   3.7785384e-03
   3.3320313e+00   3.7283596e-03
   3.3398438e+00   3.7414824e-03
   3.3476563e+00   3.7885905e-03
   3.3554688e+00   3.7957064e-03
   3.3632813e+00   3.8573339e-03
   3.3710938e+00   3.8428065e-03
   3.3789063e+00   3.8580265e-03
   3.3867188e+00   3.8716096e-03
   3.3945313e+00   3.9228951e-03
   3.4023438e+00   3.9477934e-03
   3.4101563e+00   4.0088484e-03
   3.4179688e+00   4.0185579e-03
   3.4257813e+00   4.0466919e-03
   3.4335938e+00   4.0882576e-03
   3.4414063e+00   4.1239794e-03
   3.4492188e+00   4.1757404e-03
   3.4570313e+00   4.2166086e-03
   3.4648438e+00   4.2415070e-03
   3.4726563e+00   4.2803713e-03
   3.4804688e+00   4.3073079e-03
   3.4882813e+00   4.3555079e-03
   3.4960938e+00   4.4177266e-03
   3.5039063e+00   4.4600976e-03
   3.5117188e+00   4.5248820e-03
   3.5195313e+00   4.5495364e-03
   3.5273438e+00   4.6196061e-03
   3.5351563e+00   4.6791410e-03
   3.5429688e+00   4.9105130e-03
   3.5507813e+00   4.7924804e-03
   3.5585938e+00   4.8484820e-03
   3.5664063e+00   4.8854927e-03
   3.5742188e+00   4.9484300e-03
   3.5820313e+00   5.0099978e-03
   3.5898438e+00   5.0858977e-03
   3.5976563e+00   5.1638934e-03
   3.6054688e+00   5.2027003e-03
   3.6132813e+00   5.2643823e-03
   3.6210938e+00   5.3308705e-03
   3.6289063e+00   5.4150109e-03
   3.6367188e+00   5.4850287e-03
   3.6445313e+00   5.5722329e-03
   3.6523438e+00   5.6119307e-03
   3.6601563e+00   5.7122459e-03
   3.6679688e+00   5.7898293e-03
   3.6757813e+00   5.8800956e-03
   3.6835938e+00   5.9840859e-03
   3.6914063e+00   6.0556214e-03
   3.6992188e+00   6.0917153e-03
   3.7070313e+00   6.2377908e-03
   3.7148438e+00   6.3422845e-03
   3.7226563e+00   6.3663085e-03
   3.7304688e+00   6.5071157e-03
   3.7382813e+00   6.6673170e-03
   3.7460938e+00   6.7309154e-03
   3.7539063e+00   6.7788652e-03
   3.7617188e+00   6.9399776e-03
   3.7695313e+00   7.0494013e-03
   3.7773438e+00   7.2500908e-03
   3.7851563e+00   7.2587775e-03
   3.7929688e+00   7.3893212e-03
   3.8007813e+00   7.4835712e-03
   3.8085938e+00   7.6235498e-03
   3.8164063e+00   7.7365653e-03
   3.8242188e+00   7.8937388e-03
   3.8320313e+00   8.1371931e-03
   3.8398438e+00   8.1437040e-03
   3.8476563e+00   8.3298087e-03
   3.8554688e+00   8.3966693e-03
   3.8632813e+00   8.5532642e-03
   3.8710938e+00   8.7466258e-03
   3.8789063e+00   8.9074852e-03
   3.8867188e+00   9.0202455e-03
   3.8945313e+00   9.1969774e-03
   3.9023438e+00   9.3981405e-03
   3.9101563e+00   9.5353783e-03
   3.9179688e+00   9.6837881e-03
   3.9257813e+00   9.8359182e-03
   3.9335938e+00   1.0030758e-02
   3.9414063e+00   1.0283723e-02
   3.9492188e+00   1.0477249e-02
   3.9570313e+00   1.0586887e-02
   3.9648438e+00   1.0819377e-02
   3.9726563e+00   1.1064967e-02
   3.9804688e+00   1.1290607e-02
   3.9882813e+00   1.1495806e-02
   3.9960938e+00   1.1754176e-02
   4.0039063e+00   1.1849025e-02
   4.0117188e+00   1.2121319e-02
   4.0195313e+00   1.2440933e-02
   4.0273438e+00   1.2765358e-02
   4.0351563e+00   1.3017871e-02
   4.0429688e+00   1.3308529e-02
   4.0507813e+00   1.3602398e-02
   4.0585938e+00   1.3792584e-02
   4.0664063e+00   1.4133059e-02
   4.0742188e+00   1.4398478e-02
   4.0820313e+00   1.4666928e-02
   4.0898438e+00   1.4985446e-02
   4.0976563e+00   1.5391074e-02
   4.1054688e+00   1.5740460e-02
   4.1132813e+00   1.6174116e-02
   4.1210938e+00   1.6482401e-02
   4.1289063e+00   1.6956214e-02
   4.1367188e+00   1.7525148e-02
   4.1445313e+00   1.7721216e-02
   4.1523438e+00   1.8144629e-02
   4.1601563e+00   1.8651971e-02
   4.1679688e+00   1.8963834e-02
   4.1757813e+00   1.9500420e-02
   4.1835938e+00   1.9967455e-02
   4.1914063e+00   2.0482207e-02
   4.1992188e+00   2.0943865e-02
   4.2070313e+00   2.1592044e-02
   4.2148438e+00   2.2237558e-02
   4.2226563e+00   2.2949395e-02
   4.2304688e+00   2.3305837e-02
   4.2382813e+00   2.4256442e-02
   4.2460938e+00   2.4806294e-02
   4.2539063e+00   2.5392481e-02
   4.2617188e+00   2.6249595e-02
   4.2695313e+00   2.6944124e-02
   4.2773438e+00   2.7628432e-02
   4.2851563e+00   2.8453668e-02
   4.2929688e+00   2.9279238e-02
   4.3007813e+00   3.0106657e-02
   4.3085938e+00   3.1119631e-02
   4.3164063e+00   3.2281683e-02
   4.3242188e+00   3.3625082e-02
   4.3320313e+00   3.4247433e-02
   4.3398438e+00   3.5425133e-02
   4.3476563e+00   3.6819433e-02
   4.3554688e+00   3.7854756e-02
   4.3632813e+00   3.9409130e-02
   4.3710938e+00   4.0297941e-02
   4.3789063e+00   4.1613485e-02
   4.3867188e+00   4.3079328e-02
   4.3945313e+00   4.4691071e-02
   4.4023438e+00   4.6385130e-02
   4.4101563e+00   4.8305194e-02
   4.4179688e+00   4.9825631e-02
   4.4257813e+00   5.1700695e-02
   4.4335938e+00   5.3852343e-02
   4.4414063e+00   5.5778875e-02
   4.4492188e+00   5.8196405e-02
   4.4570313e+00   6.0423155e-02
   4.4648438e+00   6.2892449e-02
   4.4726563e+00   6.5384749e-02
   4.4804688e+00   6.7924707e-02
   4.4882813e+00   7.0751893e-02
   4.4960938e+00   7.3839755e-02
   4.5039063e+00   7.7212763e-02
   4.5117188e+00   8.0941626e-02
   4.5195313e+00   8.4170127e-02
   4.5273438e+00   8.8151151e-02
   4.5351563e+00   9.2787894e-02
   4.5429688e+00   9.9924964e-02
   4.5507813e+00   1.0163503e-01
   4.5585938e+00   1.0658242e-01
   4.5664063e+00   1.1136551e-01
   4.5742188e+00   1.1708617e-01
   4.5820313e+00   1.2317806e-01
   4.5898438e+00   1.3033457e-01
   4.5976563e+00   1.3686723e-01
   4.6054688e+00   1.4319563e-01
   4.6132813e+00   1.5095544e-01
   4.6210938e+00   1.5923223e-01
   4.6289063e+00   1.6822692e-01
   4.6367188e+00   1.7789897e-01
   4.6445313e+00   1.8801279e-01
   4.6523438e+00   1.9913766e-01
   4.6601563e+00   2.1105876e-01
   4.6679688e+00   2.2412228e-01
   4.6757813e+00   2.3775148e-01
   4.6835938e+00   2.5319850e-01
   4.6914063e+00   2.7036582e-01
   4.6992188e+00   2.8696295e-01
   4.7070313e+00   3.0680606e-01
   4.7148438e+00   3.2628715e-01
   4.7226563e+00   3.4888073e-01
   4.7304688e+00   3.7356361e-01
   4.7382813e+00   4.0075459e-01
   4.7460938e+00   4.2941145e-01
   4.7539063e+00   4.6204497e-01
   4.7617188e+00   4.9892058e-01
   4.7695313e+00   5.3882874e-01
   4.7773438e+00   5.8646516e-01
   4.7851563e+00   6.2502793e-01
   4.7929688e+00   6.7693226e-01
   4.8007813e+00   7.3413365e-01
   4.8085938e+00   7.9736790e-01
   4.8164063e+00   8.6891979e-01
   4.8242188e+00   9.5332644e-01
   4.8320313e+00   1.0542408e+00
   4.8398438e+00   1.1365237e+00
   4.8476563e+00   1.2564986e+00
   4.8554688e+00   1.3754374e+00
   4.8632813e+00   1.5194119e+00
   4.8710938e+00   1.6818046e+00
   4.8789063e+00   1.8719434e+00
   4.8867188e+00   2.0848588e+00
   4.8945313e+00   2.3404165e+00
   4.9023438e+00   2.6464301e+00
   4.9101563e+00   2.9765346e+00
   4.9179688e+00   3.3931839e+00
   4.9257813e+00   3.8970518e+00
   4.9335938e+00   4.5018800e+00
   4.9414063e+00   5.2660623e+00
   4.9492188e+00   6.2238326e+00
   4.9570313e+00   7.4702644e+00
   4.9648438e+00   9.1210860e+00
   4.9726563e+00   1.1171131e+01
   4.9804688e+00   1.3713044e+01
   4.9882813e+00   1.5479892e+01
   4.9960938e+00   1.1999529e+01
   5.0039063e+00   0.0000000e+00
   5.0117188e+00   0.0000000e+00
   5.0195313e+00   0.0000000e+00
   5.0273438e+00   0.0000000e+00
   5.0351563e+00   0.0000000e+00
   5.0429688e+00   0.0000000e+00
   5.0507813e+00   0.0000000e+00
   5.0585938e+00   0.0000000e+00
   5.0664063e+00   0.0000000e+00
   5.0742188e+00   0.0000000e+00
   5.0820313e+00   0.0000000e+00
   5.0898438e+00   0.0000000e+00
   5.0976563e+00   0.0000000e+00
   5.1054688e+00   0.0000000e+00
   5.1132813e+00   0.0000000e+00
   5.1210938e+00   0.0000000e+00
   5.1289063e+00   0.0000000e+00
   5.1367188e+00   0.0000000e+00
   5.1445313e+00   0.0000000e+00
   5.1523438e+00   0.0000000e+00
   5.1601563e+00   0.0000000e+00
   5.1679688e+00   0.0000000e+00
   5.1757813e+00   0.0000000e+00
   5.1835938e+00   0.0000000e+00
   5.1914063e+00   0.0000000e+00
   5.1992188e+00   0.0000000e+00
   5.2070313e+00   0.0000000e+00
   5.2148438e+00   0.0000000e+00
   5.2226563e+00   0.0000000e+00
   5.2304688e+00   0.0000000e+00
   5.2382813e+00   0.0000000e+00
   5.2460938e+00   0.0000000e+00
   5.2539063e+00   0.0000000e+00
   5.2617188e+00   0.0000000e+00
   5.2695313e+00   0.0000000e+00
   5.2773438e+00   0.0000000e+00
   5.2851563e+00   0.0000000e+00
   5.2929688e+00   0.0000000e+00
   5.3007813e+00   0.0000000e+00
   5.3085938e+00   0.0000000e+00
   5.3164063e+00   0.0000000e+00
   5.3242188e+00   0.0000000e+00
   5.3320313e+00   0.0000000e+00
   5.3398438e+00   0.0000000e+00
   5.3476563e+00   0.0000000e+00
   5.3554688e+00   0.0000000e+00
   5.3632813e+00   0.0000000e+00
   5.3710938e+00   0.0000000e+00
   5.3789063e+00   0.0000000e+00
   5.3867188e+00   0.0000000e+00
   5.3945313e+00   0.0000000e+00
   5.4023438e+00   0.0000000e+00
   5.4101563e+00   0.0000000e+00
   5.4179688e+00   0.0000000e+00
   5.4257813e+00   0.0000000e+00
   5.4335938e+00   0.0000000e+00
   5.4414063e+00   0.0000000e+00
   5.4492188e+00   0.0000000e+00
   5.4570313e+00   0.0000000e+00
   5.4648438e+00   0.0000000e+00
   5.4726563e+00   0.0000000e+00
   5.4804688e+00   0.0000000e+00
   5.4882813e+00   0.0000000e+00
   5.4960938e+00   0.0000000e+00
   5.5039063e+00   0.0000000e+00
   5.5117188e+00   0.0000000e+00
   5.5195313e+00   0.0000000e+00
   5.5273438e+00   0.0000000e+00
   5.5351563e+00   0.0000000e+00
   5.5429688e+00   0.0000000e+00
   5.5507813e+00   0.0000000e+00
   5.5585938e+00   0.0000000e+00
   5.5664063e+00   0.0000000e+00
   5.5742188e+00   0.0000000e+00
   5.5820313e+00   0.0000000e+00
   5.5898438e+00   0.0000000e+00
   5.5976563e+00   0.0000000e+00
   5.6054688e+00   0.0000000e+00
   5.6132813e+00   0.0000000e+00
   5.6210938e+00   0.0000000e+00
   5.6289063e+00   0.0000000e+00
   5.6367188e+00   0.0000000e+00
   5.6445313e+00   0.0000000e+00
   5.6523438e+00   0.0000000e+00
   5.6601563e+00   0.0000000e+00
   5.6679688e+00   0.0000000e+00
   5.6757813e+00   0.0000000e+00
   5.6835938e+00   0.0000000e+00
   5.6914063e+00   0.0000000e+00
   5.6992188e+00   0.0000000e+00
   5.7070313e+00   0.0000000e+00
   5.7148438e+00   0.0000000e+00
   5.7226563e+00   0.0000000e+00
   5.7304688e+00   0.0000000e+00
   5.7382813e+00   0.0000000e+00
   5.7460938e+00   0.0000000e+00
   5.7539063e+00   0.0000000e+00
   5.7617188e+00   0.0000000e+00
   5.7695313e+00   0.0000000e+00
   5.7773438e+00   0.0000000e+00
   5.7851563e+00   0.0000000e+00
   5.7929688e+00   0.0000000e+00
   5.8007813e+00   0.0000000e+00
   5.8085938e+00   0.0000000e+00
   5.8164063e+00   0.0000000e+00
   5.8242188e+00   0.0000000e+00
   5.8320313e+00   0.0000000e+00
   5.8398438e+00   0.0000000e+00
   5.8476563e+00   0.0000000e+00
   5.8554688e+00   0.0000000e+00
   5.8632813e+00   0.0000000e+00
   5.8710938e+00   0.0000000e+00
   5.8789063e+00   0.0000000e+00
   5.8867188e+00   0.0000000e+00
   5.8945313e+00   0.0000000e+00
   5.9023438e+00   0.0000000e+00
   5.9101563e+00   0.0000000e+00
   5.9179688e+00   0.0000000e+00
   5.9257813e+00   0.0000000e+00
   5.9335938e+00   0.0000000e+00
   5.9414063e+00   0.0000000e+00
   5.9492188e+00   0.0000000e+00
   5.9570313e+00   0.0000000e+00
   5.9648438e+00   0.0000000e+00
   5.9726563e+00   0.0000000e+00
   5.9804688e+00   0.0000000e+00
   5.9882813e+00   0.0000000e+00
   5.9960938e+00   0.0000000e+00


==> data/REF_prcntl_gamma2-5.txt <==
   1.0000000e+00   1.2599210e+00   1.2599210e+00   1.2599210e+00   1.2599210e+00
   2.0000000e+00   1.0704422e+00   1.5194233e+00   1.4422496e+00   1.5874011e+00
   3.0000000e+00   1.2965763e+00   1.7354231e+00   1.5874011e+00   1.8171206e+00
   4.0000000e+00   1.5438448e+00   1.9263582e+00   1.7099759e+00   2.0000000e+00
   5.0000000e+00   1.7643380e+00   2.0890731e+00   1.8171206e+00   2.1544347e+00
   6.0000000e+00   1.9512976e+00   2.2308038e+00   1.9129312e+00   2.2894285e+00
   7.0000000e+00   2.1103374e+00   2.3565045e+00   2.0000000e+00   2.4101423e+00
   8.0000000e+00   2.2494855e+00   2.4709129e+00   2.0800838e+00   2.5198421e+00


==> data/Ts_M_AlphaM_1ppm_10prcnt.txt <==
   2.0000000e+00   5.6000000e+01
   3.0000000e+00   4.9000000e+01
   4.0000000e+00   1.4000000e+01
   5.0000000e+00   1.0000000e+01
   6.0000000e+00   9.6000000e+00
   7.0000000e+00   8.8000000e+00
   8.0000000e+00   7.6000000e+00


==> data/Ts_M_AlphaM_5ppm_10prcnt.txt <==
   2.0000000e+00   5.5000000e+00
   3.0000000e+00   2.7000000e+00
   4.0000000e+00   2.5000000e+00
   5.0000000e+00   2.1500000e+00
   6.0000000e+00   1.8500000e+00
   7.0000000e+00   1.7700000e+00
   8.0000000e+00   1.5000000e+00


==> data/Ts_M_AlphaM_prcnt.txt <==
   1.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.0000000e+00   1.4336189e+00   5.3439490e-02   1.2747157e+00   2.4610906e-01   1.1334253e+00   1.0813960e-01
   3.0000000e+00   7.9676765e-01   7.6019241e-02   7.9676765e-01   2.7678848e-01   7.0845339e-01   1.0813960e-01
   4.0000000e+00   5.6010631e-01   6.0101140e-02   6.2992794e-01   2.7678848e-01   4.9802375e-01   1.0813960e-01
   5.0000000e+00   3.9373973e-01   4.7516221e-02   4.9802375e-01   2.7678848e-01   3.5009736e-01   1.0813960e-01
   6.0000000e+00   2.4610906e-01   3.3402631e-02   4.4282247e-01   2.7678848e-01   2.1883017e-01   1.0813960e-01
   7.0000000e+00   1.9457489e-01   2.6408264e-02   3.9373973e-01   2.7678848e-01   1.5383175e-01   1.0813960e-01
   8.0000000e+00   1.5383175e-01   2.3481154e-02   3.9373973e-01   2.7678848e-01   1.2162005e-01   1.0813960e-01

